Spherical symmetry in the kilonova AT2017gfo/GW170817

The mergers of neutron stars expel a heavy-element enriched fireball which can be observed as a kilonova. The kilonova's geometry is a key diagnostic of the merger and is dictated by the properties of ultra-dense matter and the energetics of the collapse to a black hole. Current hydrodynamical merger models typically show aspherical ejecta. Previously, Sr$^+$ was identified in the spectrum of the the only well-studied kilonova AT2017gfo, associated with the gravitational wave event GW170817. Here we combine the strong Sr$^+$ P Cygni absorption-emission spectral feature and the blackbody nature of kilonova spectrum, to determine that the kilonova is highly spherical at early epochs. Line shape analysis combined with the known inclination angle of the source also shows the same sphericity independently. We conclude that energy injection by radioactive decay is insufficient to make the ejecta spherical. A magnetar wind or jet from the black hole disk could inject enough energy to induce a more spherical distribution in the overall ejecta, however an additional process seems necessary to make the element distribution uniform

==> cover_letter.txt <==
Dear Leslie

As promised, we return to you with the paper on the remarkable sphericity of the kilonova GW170817/AT2017gfo. 

The short version is that we have measured the symmetry of the explosion to high precision for the first time. We find the ejecta are almost perfectly spherical (asymmetry index = 0.00±0.02). We can also measure the sphericity independently using the line shape and the inclination. We get a consistent result.

This spherical explosion is in contrast to the universal expectation from detailed modelling and is very difficult to explain on two counts. First the merger has an enormous angular momentum, which should result in a very aspherical ejection. Second, the matter in the poles and along the equator should be very different because of the neutrino transport, which produces lower mass-number elements in polar directions. 

These results mean that there must be 1) ~1e51 erg of energy injected after the merger to puff out the ejecta, i.e. the black hole collapse is delayed long enough to inject magnetic or rotational energy. 2) a process must make the ejecta uniform in electron fraction, e.g. a process like fast flavour conversion of neutrinos would do this. 

Finally, the spherical explosion means that we can use kilonovae to measure distances to better than 1% accuracy, which allows us to measure the inclination angle of neutron star mergers independent of a jet, since we can compare to the GW standard siren. In this case we get 23±6 degrees, compared to 21±7 degrees from the VLBI jet measurements.

Best wishes,

Albert & Darach.


==> old_cover_letter.txt <==
Dear Leslie

We think you may be interested in a rather remarkable observational finding related to the neutron star merger/kilonova GW170817/AT2017gfo. The short version is that we have measured the symmetry of the explosion to high precision for the first time. We find the ejecta are almost perfectly spherical (asymmetry index = 0.00±0.03).

This is a big surprise. The universal expectation from detailed modelling is that kilonovae should be highly aspherical, with an axis of symmetry perpendicular to the plane of the merger. This makes sense, since the merging neutron stars will spin matter out dynamically in the equatorial direction. But this is not what we find at all.

This is difficult to explain, but it essentially means that there must be substantial thermal energy injection into the ejecta to sphericalise the outflow. The substantial radioactivity in the ejecta is likely not sufficient to do this. A massive, short-lived neutron star/magnetar would have sufficient energy. 

This result also has important implications for neutron star mergers:

Such extreme sphericity provides information on the neutron star equation of state, because we now know that the initial distribution of the ejecta cannot have been highly aspherical. There is a strong dependence of the equation of state and the mass ratio on the ejecta geometry.

Furthermore, it means that we can use kilonovae to measure distances to better than 1% accuracy, which allows us to measure the inclination angle of neutron star mergers independent of a jet, since we can compare to the GW standard siren. In this case we get 20±5 degrees, compared to 21±7 degrees from the VLBI jet measurements.

We attach a first paragraph and some figures that give a bit more detail and that we will use to construct a full submission if you find the result of interest for Nature.

Best wishes,

Albert & Darach.


==> refs_not_used.txt <==
@ARTICLE{Eichler1989,
       author = {{Eichler}, David and {Livio}, Mario and {Piran}, Tsvi and {Schramm}, David N.},
        title = "{Nucleosynthesis, neutrino bursts and {\ensuremath{\gamma}}-rays from coalescing neutron stars}",
      journal = {\nat},
     keywords = {Gamma Ray Bursts, Neutrinos, Neutron Stars, Nuclear Fusion, Binary Stars, Gravitational Effects, Gravity Waves, Hubble Constant, Pulsars, Astrophysics},
         year = 1989,
        month = jul,
       volume = {340},
       number = {6229},
        pages = {126-128},
          doi = {10.1038/340126a0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1989Natur.340..126E},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Berger2013,
       author = {{Berger}, E. and {Fong}, W. and {Chornock}, R.},
        title = "{An r-process Kilonova Associated with the Short-hard GRB 130603B}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, gamma-ray burst: individual: 130603B, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = sep,
       volume = {774},
       number = {2},
          eid = {L23},
        pages = {L23},
          doi = {10.1088/2041-8205/774/2/L23},
archivePrefix = {arXiv},
       eprint = {1306.3960},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...774L..23B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Soker2019,
       author = {{Soker}, Noam},
        title = "{Supernovae Ia in 2019 (review): A rising demand for spherical explosions}",
      journal = {\nar},
     keywords = {Supernovae: General, Binaries: Close, White dwarfs, Astrophysics - Solar and stellar astrophysics, Astrophysics - High energy astrophysical phenomena, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2019,
        month = dec,
       volume = {87},
          eid = {101535},
        pages = {101535},
%          doi = {10.1016/j.newar.2020.101535},
%archivePrefix = {arXiv},
%       eprint = {1912.01550},
% primaryClass = {astro-ph.HE},
%      adsurl = {https://ui.adsabs.harvard.edu/abs/2019NewAR..8701535S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@Misc{Noebauer2018,
author =   {Ulrich Noebauer},
title =    {\texttt{pcygni\_profile}},
howpublished = {\url{https://github.com/unoebauer/public-astro-tools}},
year = {2018}
}

@ARTICLE{Tanvir2017,
       author = {{Tanvir}, N.~R. and {Levan}, A.~J. and {Gonz{\'a}lez-Fern{\'a}ndez}, C. and {Korobkin}, O. and {Mandel}, I. and {Rosswog}, S. and {Hjorth}, J. and {D'Avanzo}, P. and {Fruchter}, A.~S. and {Fryer}, C.~L. and {Kangas}, T. and {Milvang-Jensen}, B. and {Rosetti}, S. and {Steeghs}, D. and {Wollaeger}, R.~T. and {Cano}, Z. and {Copperwheat}, C.~M. and {Covino}, S. and {D'Elia}, V. and {de Ugarte Postigo}, A. and {Evans}, P.~A. and {Even}, W.~P. and {Fairhurst}, S. and {Figuera Jaimes}, R. and {Fontes}, C.~J. and {Fujii}, Y.~I. and {Fynbo}, J.~P.~U. and {Gompertz}, B.~P. and {Greiner}, J. and {Hodosan}, G. and {Irwin}, M.~J. and {Jakobsson}, P. and {J{\o}rgensen}, U.~G. and {Kann}, D.~A. and {Lyman}, J.~D. and {Malesani}, D. and {McMahon}, R.~G. and {Melandri}, A. and {O'Brien}, P.~T. and {Osborne}, J.~P. and {Palazzi}, E. and {Perley}, D.~A. and {Pian}, E. and {Piranomonte}, S. and {Rabus}, M. and {Rol}, E. and {Rowlinson}, A. and {Schulze}, S. and {Sutton}, P. and {Th{\"o}ne}, C.~C. and {Ulaczyk}, K. and {Watson}, D. and {Wiersema}, K. and {Wijers}, R.~A.~M.~J.},
        title = "{The Emergence of a Lanthanide-rich Kilonova Following the Merger of Two Neutron Stars}",
      journal = {\apjl},
     keywords = {gravitational waves, nuclear reactions, nucleosynthesis, abundances, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = oct,
       volume = {848},
       number = {2},
          eid = {L27},
        pages = {L27},
%          doi = {10.3847/2041-8213/aa90b6},
%archivePrefix = {arXiv},
%       eprint = {1710.05455},
% primaryClass = {astro-ph.HE},
%       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...848L..27T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Baron2004,
       author = {{Baron}, E. and {Nugent}, Peter E. and {Branch}, David and {Hauschildt}, Peter H.},
        title = "{Type IIP Supernovae as Cosmological Probes: A Spectral-fitting Expanding Atmosphere Model Distance to SN 1999em}",
      journal = {\apjl},
     keywords = {Cosmology: Distance Scale, Stars: Atmospheres, Stars: Supernovae: Individual: Alphanumeric: SN 1999em, Astrophysics},
         year = 2004,
        month = dec,
       volume = {616},
       number = {2},
        pages = {L91-L94},
          doi = {10.1086/426506},
%archivePrefix = {arXiv},
%       eprint = {astro-ph/0410153},
% primaryClass = {astro-ph},
%       adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...616L..91B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Baade1926,
       author = {{Baade}, W.},
        title = "{{\"U}ber eine M{\"o}glichkeit, die Pulsationstheorie der {\ensuremath{\delta}} Cephei-Ver{\"a}nderlichen zu pr{\"u}ten}",
      journal = {Astronomische Nachrichten},
         year = 1926,
        month = oct,
       volume = {228},
       number = {20},
        pages = {359},
%          doi = {10.1002/asna.19262282003},
%       adsurl = {https://ui.adsabs.harvard.edu/abs/1926AN....228..359B},
%      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Metzger2014,
	abstract = {Mergers of binary neutron stars usually result in the formation of
	a hypermassive neutron star (HMNS). Whether and when this remnant
	collapses to a black hole (BH) depends primarily on the equation
	of state and on angular momentum transport processes, both of which
	are uncertain. Here, we show that the lifetime of the merger remnant
	may be directly imprinted in the radioactively powered kilonova emission
	following the merger. We employ axisymmetric, time-dependent hydrodynamic
	simulations of remnant accretion discs orbiting an HMNS of variable
	lifetime, and characterize the effect of this delay to BH formation
	on the disc wind ejecta. When BH formation is relatively prompt (?100
	ms), outflows from the disc are sufficiently neutron rich to form
	heavy r-process elements, resulting in ?week-long emission with a
	spectral peak in the near-infrared (NIR), similar to that produced
	by the dynamical ejecta. In contrast, delayed BH formation allows
	neutrinos from the HMNS to raise the electron fraction in the polar
	direction to values such that potentially Lanthanide-free outflows
	are generated. The lower opacity would produce a brighter, bluer,
	and shorter-lived ? day-long emission (a `blue bump') prior to the
	late NIR peak from the dynamical ejecta and equatorial wind. This
	new diagnostic of BH formation should be useful for events with a
	signal to noise lower than that required for direct detection of
	gravitational waveform signatures.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.441.3444M},
	archiveprefix = {arXiv},
	author = {{Metzger}, B.~D. and {Fern{\'a}ndez}, R.},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1402.4803},
	journal = {\mnras},
	keywords = {accretion, accretion discs, dense matter, gravitational waves, hydrodynamics, neutrinos, nuclear reactions, nucleosynthesis, abundances},
	month = jul,
	owner = {ojust},
	pages = {3444-3453},
	primaryclass = {astro-ph.HE},
	timestamp = {2014.06.09},
	title = {{Red or blue? A potential kilonova imprint of the delay until black hole formation following a neutron star merger}},
	volume = {441},
	year = {2014},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBBTWV0emdlci9SZWQgb3IgYmx1ZSBBIHBvdGVudGlhbCBraWxvbm92YSBpbXByaW50IG9mIHRoZSBkZWxheS5wZGZPEQIOAAAAAAIOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fUmVkIG9yIGJsdWUgQSBwb3RlI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAABAAMAAAogY3UAAAAAAAAAAAAAAAAAB01ldHpnZXIAAAIAYC86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpNZXR6Z2VyOlJlZCBvciBibHVlIEEgcG90ZW50aWFsIGtpbG9ub3ZhIGltcHJpbnQgb2YgdGhlIGRlbGF5LnBkZgAOAHQAOQBSAGUAZAAgAG8AcgAgAGIAbAB1AGUAIABBACAAcABvAHQAZQBuAHQAaQBhAGwAIABrAGkAbABvAG4AbwB2AGEAIABpAG0AcAByAGkAbgB0ACAAbwBmACAAdABoAGUAIABkAGUAbABhAHkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAF5Vc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL01ldHpnZXIvUmVkIG9yIGJsdWUgQSBwb3RlbnRpYWwga2lsb25vdmEgaW1wcmludCBvZiB0aGUgZGVsYXkucGRmABMAAS8AABUAAgAM//8AAAAIAA0AGgAkAGgAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACeg==},
	bdsk-url-1 = {http://dx.doi.org/10.1093/mnras/stu802}}

@ARTICLE{Yamada2014,
       author = {{Yamada}, Masaaki and {Yoo}, Jongsoo and {Jara-Almonte}, Jonathan and {Ji}, Hantao and {Kulsrud}, Russell M. and {Myers}, Clayton E.},
        title = "{Conversion of magnetic energy in the magnetic reconnection layer of a laboratory plasma}",
      journal = {Nature Communications},
         year = 2014,
        month = sep,
       volume = {5},
          eid = {4774},
        pages = {4774},
          doi = {10.1038/ncomms5774},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014NatCo...5.4774Y},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dionysopoulou2013,
       author = {{Dionysopoulou}, Kyriaki and {Alic}, Daniela and {Palenzuela}, Carlos and {Rezzolla}, Luciano and {Giacomazzo}, Bruno},
        title = "{General-relativistic resistive magnetohydrodynamics in three dimensions: Formulation and tests}",
      journal = {\prd},
     keywords = {04.25.D-, 04.40.Dg, 95.30.Qd, 97.60.Jd, Numerical relativity, Relativistic stars: structure stability and oscillations, Magnetohydrodynamics and plasmas, Neutron stars, General Relativity and Quantum Cosmology},
         year = 2013,
        month = aug,
       volume = {88},
       number = {4},
          eid = {044020},
        pages = {044020},
          doi = {10.1103/PhysRevD.88.044020},
archivePrefix = {arXiv},
       eprint = {1208.3487},
 primaryClass = {gr-qc},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013PhRvD..88d4020D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Just2022,
       author = {{Just}, O. and {Kullmann}, I. and {Goriely}, S. and {Bauswein}, A. and {Janka}, H. -T. and {Collins}, C.~E.},
        title = "{Dynamical ejecta of neutron star mergers with nucleonic weak processes - II: kilonova emission}",
      journal = {\mnras},
     keywords = {gravitational waves, nuclear reactions, nucleosynthesis, abundances, radiative transfer, methods: numerical, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2022,
        month = feb,
       volume = {510},
       number = {2},
        pages = {2820-2840},
          doi = {10.1093/mnras/stab3327},
archivePrefix = {arXiv},
       eprint = {2109.14617},
 primaryClass = {astro-ph.HE},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INCOLLECTION{Sim2017,
       author = {{Sim}, Stuart A.},
        title = "{Spectra of Supernovae During the Photospheric Phase}",
     keywords = {Physics},
    booktitle = {Handbook of Supernovae},
         year = 2017,
       editor = {{Alsabti}, Athem W. and {Murdin}, Paul},
        pages = {769},
          doi = {10.1007/978-3-319-21846-5_28},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017hsn..book..769S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kasen2018,
       author = {{Kasen}, Daniel and {Badnell}, N.~R. and {Barnes}, Jennifer},
        title = "{Opacities and Spectra of the r-process Ejecta from Neutron Star Mergers}",
      journal = {\apj},
     keywords = {gravitational waves, nuclear reactions, nucleosynthesis, abundances, opacity, radiative transfer, stars: neutron, supernovae: general, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2013,
        month = sep,
       volume = {774},
       number = {1},
          eid = {25},
        pages = {25},
          doi = {10.1088/0004-637X/774/1/25},
archivePrefix = {arXiv},
       eprint = {1303.5788},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...774...25K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Dessart2015,
       author = {{Dessart}, Luc and {Hillier}, D. John and {Woosley}, Stan and {Livne}, Eli and {Waldman}, Roni and {Yoon}, Sung-Chul and {Langer}, Norbert},
        title = "{Radiative-transfer models for supernovae IIb/Ib/Ic from binary-star progenitors}",
      journal = {\mnras},
     keywords = {radiative transfer, binaries: general, stars: evolution, supernovae: general, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = oct,
       volume = {453},
       number = {2},
        pages = {2189-2213},
          doi = {10.1093/mnras/stv1747},
archivePrefix = {arXiv},
       eprint = {1507.07783},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.453.2189D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Radice2018,
       author = {{Radice}, David and {Perego}, Albino and {Hotokezaka}, Kenta and {Fromm}, Steven A. and {Bernuzzi}, Sebastiano and {Roberts}, Luke F.},
        title = "{Binary Neutron Star Mergers: Mass Ejection, Electromagnetic Counterparts, and Nucleosynthesis}",
      journal = {\apj},
     keywords = {nuclear reactions, nucleosynthesis, abundances, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = dec,
       volume = {869},
       number = {2},
          eid = {130},
        pages = {130},
          doi = {10.3847/1538-4357/aaf054},
archivePrefix = {arXiv},
       eprint = {1809.11161},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...869..130R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sekiguchi2016,
       author = {{Sekiguchi}, Yuichiro and {Kiuchi}, Kenta and {Kyutoku}, Koutarou and {Shibata}, Masaru and {Taniguchi}, Keisuke},
        title = "{Dynamical mass ejection from the merger of asymmetric binary neutron stars: Radiation-hydrodynamics study in general relativity}",
      journal = {\prd},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Solar and Stellar Astrophysics, General Relativity and Quantum Cosmology},
         year = 2016,
        month = jun,
       volume = {93},
       number = {12},
          eid = {124046},
        pages = {124046},
          doi = {10.1103/PhysRevD.93.124046},
archivePrefix = {arXiv},
       eprint = {1603.01918},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016PhRvD..93l4046S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hajela2022,
       author = {{Hajela}, A. and {Margutti}, R. and {Bright}, J.~S. and {Alexander}, K.~D. and {Metzger}, B.~D. and {Nedora}, V. and {Kathirgamaraju}, A. and {Margalit}, B. and {Radice}, D. and {Guidorzi}, C. and {Berger}, E. and {MacFadyen}, A. and {Giannios}, D. and {Chornock}, R. and {Heywood}, I. and {Sironi}, L. and {Gottlieb}, O. and {Coppejans}, D. and {Laskar}, T. and {Cendes}, Y. and {Duran}, R. Barniol and {Eftekhari}, T. and {Fong}, W. and {McDowell}, A. and {Nicholl}, M. and {Xie}, X. and {Zrake}, J. and {Bernuzzi}, S. and {Broekgaarden}, F.~S. and {Kilpatrick}, C.~D. and {Terreran}, G. and {Villar}, V.~A. and {Blanchard}, P.~K. and {Gomez}, S. and {Hosseinzadeh}, G. and {Matthews}, D.~J. and {Rastinejad}, J.~C.},
        title = "{Evidence for X-Ray Emission in Excess to the Jet-afterglow Decay 3.5 yr after the Binary Neutron Star Merger GW 170817: A New Emission Component}",
      journal = {\apjl},
     keywords = {Gamma-ray bursts, Neutron stars, Gravitational wave sources, X-ray transient sources, Radio transient sources, 629, 1108, 677, 1852, 2008, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2022,
        month = mar,
       volume = {927},
       number = {1},
          eid = {L17},
        pages = {L17},
          doi = {10.3847/2041-8213/ac504a},
archivePrefix = {arXiv},
       eprint = {2104.02070},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022ApJ...927L..17H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gillanders2022,
       author = {{Gillanders}, J.~H. and {Smartt}, S.~J. and {Sim}, S.~A. and {Bauswein}, A. and {Goriely}, S.},
        title = "{Modelling the spectra of the kilonova AT2017gfo - I. The photospheric epochs}",
      journal = {\mnras},
     keywords = {atomic data, line: identification, radiative transfer, stars: neutron, supernovae: individual: AT2017gfo, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2022,
        month = sep,
       volume = {515},
       number = {1},
        pages = {631-651},
          doi = {10.1093/mnras/stac1258},
archivePrefix = {arXiv},
       eprint = {2202.01786},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.515..631G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Malesani2017,
       author = {{Malesani}, Daniele and {Watson}, Darach and {Hjorth}, Jens},
        title = "{LIGO/Virgo G298048: optical spectral energy distribution of SSS17a}",
      journal = {GRB Coordinates Network},
         year = 2017,
        month = aug,
       volume = {21577},
        pages = {1},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017GCN.21577....1M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nathanail2018,
       author = {{Nathanail}, Antonios},
        title = "{An Explosion is Triggered by the Late Collapse of the Compact Remnant from a Neutron Star Merger}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, gravitational waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = sep,
       volume = {864},
       number = {1},
          eid = {4},
        pages = {4},
          doi = {10.3847/1538-4357/aad3b8},
archivePrefix = {arXiv},
       eprint = {1801.05680},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...864....4N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Klion2022,
       author = {{Klion}, Hannah and {Tchekhovskoy}, Alexander and {Kasen}, Daniel and {Kathirgamaraju}, Adithan and {Quataert}, Eliot and {Fern{\'a}ndez}, Rodrigo},
        title = "{The impact of r-process heating on the dynamics of neutron star merger accretion disc winds and their electromagnetic radiation}",
      journal = {\mnras},
     keywords = {radiative transfer, neutron star mergers, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2022,
        month = feb,
       volume = {510},
       number = {2},
        pages = {2968-2979},
          doi = {10.1093/mnras/stab3583},
archivePrefix = {arXiv},
       eprint = {2108.04251},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.510.2968K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Grossman2014,
       author = {{Grossman}, Doron and {Korobkin}, Oleg and {Rosswog}, Stephan and {Piran}, Tsvi},
        title = "{The long-term evolution of neutron star merger remnants - II. Radioactively powered transients}",
      journal = {\mnras},
     keywords = {nuclear reactions, nucleosynthesis, abundances, gamma-ray burst: general, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = mar,
       volume = {439},
       number = {1},
        pages = {757-770},
          doi = {10.1093/mnras/stt2503},
archivePrefix = {arXiv},
       eprint = {1307.2943},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014MNRAS.439..757G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Barnes2013,
       author = {{Barnes}, Jennifer and {Kasen}, Daniel},
        title = "{Effect of a High Opacity on the Light Curves of Radioactively Powered Transients from Compact Object Mergers}",
      journal = {\apj},
     keywords = {atomic data, nuclear reactions, nucleosynthesis, abundances, opacity, radiative transfer, stars: neutron, supernovae: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = sep,
       volume = {775},
       number = {1},
          eid = {18},
        pages = {18},
          doi = {10.1088/0004-637X/775/1/18},
archivePrefix = {arXiv},
       eprint = {1303.5787},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...775...18B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tanvir2013,
       author = {{Tanvir}, N.~R. and {Levan}, A.~J. and {Fruchter}, A.~S. and {Hjorth}, J. and {Hounsell}, R.~A. and {Wiersema}, K. and {Tunnicliffe}, R.~L.},
        title = "{A `kilonova' associated with the short-duration {\ensuremath{\gamma}}-ray burst GRB 130603B}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = aug,
       volume = {500},
       number = {7464},
        pages = {547-549},
          doi = {10.1038/nature12505},
archivePrefix = {arXiv},
       eprint = {1306.4971},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013Natur.500..547T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mason2015a,
       author = {{Mason}, Charlotte A. and {Trenti}, Michele and {Treu}, Tommaso},
        title = "{The Galaxy UV Luminosity Function before the Epoch of Reionization}",
      journal = {\apj},
     keywords = {cosmology: theory, galaxies: high-redshift, stars: formation, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2015,
        month = nov,
       volume = {813},
       number = {1},
          eid = {21},
        pages = {21},
          doi = {10.1088/0004-637X/813/1/21},
archivePrefix = {arXiv},
       eprint = {1508.01204},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...813...21M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eastman1996,
       author = {{Eastman}, Ronald G. and {Schmidt}, Brian P. and {Kirshner}, Robert},
        title = "{The Atmospheres of Type II Supernovae and the Expanding Photosphere Method}",
      journal = {\apj},
     keywords = {RADIATIVE TRANSFER, STARS: ATMOSPHERES, STARS: DISTANCES, STARS: SUPERNOVAE: GENERAL},
         year = 1996,
        month = aug,
       volume = {466},
        pages = {911},
          doi = {10.1086/177563},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...466..911E},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Vogl2019,
       author = {{Vogl}, C. and {Sim}, S.~A. and {Noebauer}, U.~M. and {Kerzendorf}, W.~E. and {Hillebrandt}, W.},
        title = "{Spectral modeling of type II supernovae. I. Dilution factors}",
      journal = {\aap},
     keywords = {radiative transfer, methods: numerical, stars: distances, supernovae: general, supernovae: individual: SN1999em, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2019,
        month = jan,
       volume = {621},
          eid = {A29},
        pages = {A29},
          doi = {10.1051/0004-6361/201833701},
archivePrefix = {arXiv},
       eprint = {1811.02543},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...621A..29V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Jeffery1990,
       author = {{Jeffery}, D.~J. and {Branch}, D.},
        title = "{Analysis of Supernova Spectra}",
    booktitle = {Supernovae, Jerusalem Winter School for Theoretical Physics},
         year = 1990,
       editor = {{Wheeler}, J.~C. and {Piran}, T. and {Weinberg}, S.},
       volume = {6},
        month = jan,
        pages = {149},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1990sjws.conf..149J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@INPROCEEDINGS{Vink02007,
       author = {{Vink{\'o}}, J{\'o}zsef and {Tak{\'a}ts}, Katalin},
        title = "{The Expanding Photosphere Method: Progress and Problems}",
     keywords = {97.10.Ex, 97.60.Bw, 97.10.Vm, 98.62.Py, Stellar atmospheres, radiative transfer, opacity and line formation, Supernovae, Distances parallaxes, Distances redshifts radial velocities, spatial distribution of galaxies, Astrophysics},
    booktitle = {Supernova 1987A: 20 Years After: Supernovae and Gamma-Ray Bursters},
         year = 2007,
       editor = {{Immler}, Stefan and {Weiler}, Kurt and {McCray}, Richard},
       series = {American Institute of Physics Conference Series},
       volume = {937},
        month = oct,
        pages = {394-398},
          doi = {10.1063/1.3682935},
archivePrefix = {arXiv},
       eprint = {0704.0552},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007AIPC..937..394V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hjorth2017,
       author = {{Hjorth}, Jens and {Levan}, Andrew J. and {Tanvir}, Nial R. and {Lyman}, Joe D. and {Wojtak}, Rados{\l}aw and {Schr{\o}der}, Sophie L. and {Mandel}, Ilya and {Gall}, Christa and {Bruun}, Sofie H.},
        title = "{The Distance to NGC 4993: The Host Galaxy of the Gravitational-wave Event GW170817}",
      journal = {\apjl},
     keywords = {galaxies: distances and redshifts, galaxies: fundamental parameters, galaxies: individual: NGC 4993, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = oct,
       volume = {848},
       number = {2},
          eid = {L31},
        pages = {L31},
          doi = {10.3847/2041-8213/aa9110},
archivePrefix = {arXiv},
       eprint = {1710.05856},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...848L..31H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Coughlin2020,
       author = {{Coughlin}, Michael W. and {Dietrich}, Tim and {Heinzel}, Jack and {Khetan}, Nandita and {Antier}, Sarah and {Bulla}, Mattia and {Christensen}, Nelson and {Coulter}, David A. and {Foley}, Ryan J.},
        title = "{Standardizing kilonovae and their use as standard candles to measure the Hubble constant}",
      journal = {Physical Review Research},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, General Relativity and Quantum Cosmology},
         year = 2020,
        month = apr,
       volume = {2},
       number = {2},
          eid = {022006},
        pages = {022006},
          doi = {10.1103/PhysRevResearch.2.022006},
archivePrefix = {arXiv},
       eprint = {1908.00889},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020PhRvR...2b2006C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Vinko2004,
       author = {{Vink{\'o}}, J. and {Blake}, R.~M. and {S{\'a}rneczky}, K. and {Cs{\'a}k}, B. and {Fur{\'e}sz}, G. and {Csizmadia}, Sz. and {Kiss}, L.~L. and {Szab{\'o}}, Gy. M. and {Szab{\'o}}, R. and {DeBond}, H. and {De Robertis}, M.~M. and {Thomson}, J.~R. and {Mochnacki}, S.~W.},
        title = "{Distance of the hypernova SN 2002ap via the expanding photosphere method}",
      journal = {\aap},
     keywords = {stars: supernovae: individual: SN 2002ap, galaxies: individual: M 74, Astrophysics},
         year = 2004,
        month = nov,
       volume = {427},
        pages = {453-464},
          doi = {10.1051/0004-6361:20040272},
archivePrefix = {arXiv},
       eprint = {astro-ph/0408571},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004A&A...427..453V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Ball1995,
       author = {{Ball}, L. and {Campbell-Wilson}, D. and {Staveley-Smith}, L.},
        title = "{Travel-time delays in radio supernova remnant 1987 A.}",
      journal = {\mnras},
         year = 1995,
        month = oct,
       volume = {276},
        pages = {944-946},
          doi = {10.1093/mnras/276.3.944},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1995MNRAS.276..944B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Kawaguchi2021a,
adsnote = {Provided by the SAO/NASA Astrophysics Data System},
adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...913..100K},
archiveprefix = {arXiv},
author = {{Kawaguchi}, Kyohei and {Fujibayashi}, Sho and {Shibata}, Masaru and {Tanaka}, Masaomi and {Wanajo}, Shinya},
date-added = {2021-12-22 12:25:37 +0100},
date-modified = {2021-12-22 12:25:37 +0100},
doi = {10.3847/1538-4357/abf3bc},
eid = {100},
eprint = {2012.14711},
journal = {\apj},
keywords = {Gravitational wave astronomy, Neutron stars, Radiative transfer simulations, 675, 1108, 1967, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
month = jun,
number = {2},
pages = {100},
primaryclass = {astro-ph.HE},
title = {{A Low-mass Binary Neutron Star: Long-term Ejecta Evolution and Kilonovae with Weak Blue Emission}},
volume = {913},
year = 2021,
bdsk-url-1 = {https://doi.org/10.3847/1538-4357/abf3bc}} 

@ARTICLE{Gall2016,
       author = {{Gall}, E.~E.~E. and {Kotak}, R. and {Leibundgut}, B. and {Taubenberger}, S. and {Hillebrandt}, W. and {Kromer}, M.},
        title = "{Applying the expanding photosphere and standardized candle methods to Type II-Plateau supernovae at cosmologically significant redshifts . The distance to SN 2013eq}",
      journal = {\aap},
     keywords = {supernovae: individual: SN 2013eq, distance scale, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2016,
        month = aug,
       volume = {592},
          eid = {A129},
        pages = {A129},
          doi = {10.1051/0004-6361/201628333},
archivePrefix = {arXiv},
       eprint = {1603.04730},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016A&A...592A.129G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gronow2021,
       author = {{Gronow}, Sabrina and {Collins}, Christine E. and {Sim}, Stuart A. and {R{\"o}pke}, Friedrich K.},
        title = "{Double detonations of sub-M$_{Ch}$ CO white dwarfs: variations in Type Ia supernovae due to different core and He shell masses}",
      journal = {\aap},
     keywords = {supernovae: general, white dwarfs, radiative transfer, nuclear reactions, nucleosynthesis, abundances, methods: numerical, hydrodynamics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2021,
        month = may,
       volume = {649},
          eid = {A155},
        pages = {A155},
          doi = {10.1051/0004-6361/202039954},
archivePrefix = {arXiv},
       eprint = {2102.06719},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021A&A...649A.155G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Collins2022, 
    author = {{Collins}, Christine E. and {Gronow}, Sabrina and {Sim}, Stuart A. and {R{\"o}pke}, Friedrich K.},
        title = "{Double detonations: variations in Type Ia supernovae due to different core and He shell masses - II: synthetic observables}",
      journal = {\mnras},
     keywords = {Radiative transfer, Transients: supernovae, Methods: numerical, White dwarfs, Astrophysics - Solar and Stellar Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2022,
        month = sep,
          doi = {10.1093/mnras/stac2665},
archivePrefix = {arXiv},
       eprint = {2209.04305},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.tmp.2513C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Bulla2016,
       author = {{Bulla}, M. and {Sim}, S.~A. and {Pakmor}, R. and {Kromer}, M. and {Taubenberger}, S. and {R{\"o}pke}, F.~K. and {Hillebrandt}, W. and {Seitenzahl}, I.~R.},
        title = "{Type Ia supernovae from violent mergers of carbon-oxygen white dwarfs: polarization signatures}",
      journal = {\mnras},
     keywords = {hydrodynamics, polarization, radiative transfer, methods: numerical, supernovae: general, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2016,
        month = jan,
       volume = {455},
       number = {1},
        pages = {1060-1070},
          doi = {10.1093/mnras/stv2402},
archivePrefix = {arXiv},
       eprint = {1510.04128},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016MNRAS.455.1060B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Kasen2006,
       author = {{Kasen}, Daniel and {Thomas}, R.~C. and {Nugent}, P.},
        title = "{Time-dependent Monte Carlo Radiative Transfer Calculations for Three-dimensional Supernova Spectra, Light Curves, and Polarization}",
      journal = {\apj},
     keywords = {Polarization, Radiative Transfer, Stars: Supernovae: General, Astrophysics},
         year = 2006,
        month = nov,
       volume = {651},
       number = {1},
        pages = {366-380},
          doi = {10.1086/506190},
archivePrefix = {arXiv},
       eprint = {astro-ph/0606111},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...651..366K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Pinto2000,
       author = {{Pinto}, Philip A. and {Eastman}, Ronald G.},
        title = "{The Physics of Type IA Supernova Light Curves. II. Opacity and Diffusion}",
      journal = {\apj},
     keywords = {COSMOLOGY: DISTANCE SCALE, RADIATIVE TRANSFER, STARS: SUPERNOVAE: GENERAL},
         year = 2000,
        month = feb,
       volume = {530},
       number = {2},
        pages = {757-776},
          doi = {10.1086/308380},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...530..757P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Bauswein2013,
       author = {{Bauswein}, A. and {Goriely}, S. and {Janka}, H. -T.},
        title = "{Systematics of Dynamical Mass Ejection, Nucleosynthesis, and Radioactively Powered Electromagnetic Signals from Neutron-star Mergers}",
      journal = {\apj},
     keywords = {equation of state, hydrodynamics, nuclear reactions, nucleosynthesis, abundances, stars: abundances, stars: neutron, Astrophysics - Solar and Stellar Astrophysics},
         year = 2013,
        month = aug,
       volume = {773},
       number = {1},
          eid = {78},
        pages = {78},
          doi = {10.1088/0004-637X/773/1/78},
archivePrefix = {arXiv},
       eprint = {1302.6530},
 primaryClass = {astro-ph.SR},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...773...78B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Hotokezaka2013,
       author = {{Hotokezaka}, Kenta and {Kiuchi}, Kenta and {Kyutoku}, Koutarou and {Okawa}, Hirotada and {Sekiguchi}, Yu-ichiro and {Shibata}, Masaru and {Taniguchi}, Keisuke},
        title = "{Mass ejection from the merger of binary neutron stars}",
      journal = {\prd},
     keywords = {04.25.D-, 04.30.-w, 04.40.Dg, Numerical relativity, Gravitational waves: theory, Relativistic stars: structure stability and oscillations, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = jan,
       volume = {87},
       number = {2},
          eid = {024001},
        pages = {024001},
          doi = {10.1103/PhysRevD.87.024001},
archivePrefix = {arXiv},
       eprint = {1212.0905},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013PhRvD..87b4001H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Abbott2017a,
       author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and {Affeldt}, C. and {Afrough}, M. and {Agarwal}, B. and {Agathos}, M. and {Agatsuma}, K. and {Aggarwal}, N. and {Aguiar}, O.~D. and {Aiello}, L. and {Ain}, A. and {Ajith}, P. and {Allen}, B. and {Allen}, G. and {Allocca}, A. and {Altin}, P.~A. and {Amato}, A. and {Ananyeva}, A. and {Anderson}, S.~B. and {Anderson}, W.~G. and {Angelova}, S.~V. and {Antier}, S. and {Appert}, S. and {Arai}, K. and {Araya}, M.~C. and {Areeda}, J.~S. and {Arnaud}, N. and {Arun}, K.~G. and {Ascenzi}, S. and {Ashton}, G. and {Ast}, M. and {Aston}, S.~M. and {Astone}, P. and {Atallah}, D.~V. and {Aufmuth}, P. and {Aulbert}, C. and {Aultoneal}, K. and {Austin}, C. and {Avila-Alvarez}, A. and {Babak}, S. and {Bacon}, P. and {Bader}, M.~K.~M. and {Bae}, S. and {Baker}, P.~T. and {Baldaccini}, F. and {Ballardin}, G. and {Ballmer}, S.~W. and {Banagiri}, S. and {Barayoga}, J.~C. and {Barclay}, S.~E. and {Barish}, B.~C. and {Barker}, D. and {Barkett}, K. and {Barone}, F. and {Barr}, B. and {Barsotti}, L. and {Barsuglia}, M. and {Barta}, D. and {Bartlett}, J. and {Bartos}, I. and {Bassiri}, R. and {Basti}, A. and {Batch}, J.~C. and {Bawaj}, M. and {Bayley}, J.~C. and {Bazzan}, M. and {B{\'e}csy}, B. and {Beer}, C. and {Bejger}, M. and {Belahcene}, I. and {Bell}, A.~S. and {Berger}, B.~K. and {Bergmann}, G. and {Bero}, J.~J. and {Berry}, C.~P.~L. and {Bersanetti}, D. and {Bertolini}, A. and {Betzwieser}, J. and {Bhagwat}, S. and {Bhandare}, R. and {Bilenko}, I.~A. and {Billingsley}, G. and {Billman}, C.~R. and {Birch}, J. and {Birney}, R. and {Birnholtz}, O. and {Biscans}, S. and {Biscoveanu}, S. and {Bisht}, A. and {Bitossi}, M. and {Biwer}, C. and {Bizouard}, M.~A. and {Blackburn}, J.~K. and {Blackman}, J. and {Blair}, C.~D. and {Blair}, D.~G. and {Blair}, R.~M. and {Bloemen}, S. and {Bock}, O. and {Bode}, N. and {Boer}, M. and {Bogaert}, G. and {Bohe}, A. and {Bondu}, F. and {Bonilla}, E. and {Bonnand}, R. and {Boom}, B.~A. and {Bork}, R. and {Boschi}, V. and {Bose}, S. and {Bossie}, K. and {Bouffanais}, Y. and {Bozzi}, A. and {Bradaschia}, C. and {Brady}, P.~R. and {Branchesi}, M. and {Brau}, J.~E. and {Briant}, T. and {Brillet}, A. and {Brinkmann}, M. and {Brisson}, V. and {Brockill}, P. and {Broida}, J.~E. and {Brooks}, A.~F. and {Brown}, D.~A. and {Brown}, D.~D. and {Brunett}, S. and {Buchanan}, C.~C. and {Buikema}, A. and {Bulik}, T. and {Bulten}, H.~J. and {Buonanno}, A. and {Buskulic}, D. and {Buy}, C. and {Byer}, R.~L. and {Cabero}, M. and {Cadonati}, L. and {Cagnoli}, G. and {Cahillane}, C. and {Bustillo}, J. Calder{\'o}n and {Callister}, T.~A. and {Calloni}, E. and {Camp}, J.~B. and {Canepa}, M. and {Canizares}, P. and {Cannon}, K.~C. and {Cao}, H. and {Cao}, J. and {Capano}, C.~D. and {Capocasa}, E. and {Carbognani}, F. and {Caride}, S. and {Carney}, M.~F. and {Diaz}, J. Casanueva and {Casentini}, C. and {Caudill}, S. and {Cavagli{\`a}}, M. and {Cavalier}, F. and {Cavalieri}, R. and {Cella}, G. and {Cepeda}, C.~B. and {Cerd{\'a}-Dur{\'a}n}, P. and {Cerretani}, G. and {Cesarini}, E. and {Chamberlin}, S.~J. and {Chan}, M. and {Chao}, S. and {Charlton}, P. and {Chase}, E. and {Chassande-Mottin}, E. and {Chatterjee}, D. and {Chatziioannou}, K. and {Cheeseboro}, B.~D. and {Chen}, H.~Y. and {Chen}, X. and {Chen}, Y. and {Cheng}, H. -P. and {Chia}, H. and {Chincarini}, A. and {Chiummo}, A. and {Chmiel}, T. and {Cho}, H.~S. and {Cho}, M. and {Chow}, J.~H. and {Christensen}, N. and {Chu}, Q. and {Chua}, A.~J.~K. and {Chua}, S. and {Chung}, A.~K.~W. and {Chung}, S. and {Ciani}, G. and {Ciolfi}, R. and {Cirelli}, C.~E. and {Cirone}, A. and {Clara}, F. and {Clark}, J.~A. and {Clearwater}, P. and {Cleva}, F. and {Cocchieri}, C. and {Coccia}, E. and {Cohadon}, P. -F. and {Cohen}, D. and {Colla}, A. and {Collette}, C.~G. and {Cominsky}, L.~R. and {Constancio}, M. and {Conti}, L. and {Cooper}, S.~J. and {Corban}, P. and {Corbitt}, T.~R. and {Cordero-Carri{\'o}n}, I. and {Corley}, K.~R. and {Cornish}, N. and {Corsi}, A. and {Cortese}, S. and {Costa}, C.~A. and {Coughlin}, M.~W. and {Coughlin}, S.~B. and {Coulon}, J. -P. and {Countryman}, S.~T. and {Couvares}, P. and {Covas}, P.~B. and {Cowan}, E.~E. and {Coward}, D.~M. and {Cowart}, M.~J. and {Coyne}, D.~C. and {Coyne}, R. and {Creighton}, J.~D.~E. and {Creighton}, T.~D. and {Cripe}, J. and {Crowder}, S.~G. and {Cullen}, T.~J. and {Cumming}, A. and {Cunningham}, L. and {Cuoco}, E. and {Dal Canton}, T. and {D{\'a}lya}, G. and {Danilishin}, S.~L. and {D'Antonio}, S. and {Danzmann}, K. and {Dasgupta}, A. and {da Silva Costa}, C.~F. and {Datrier}, L.~E.~H. and {Dattilo}, V. and {Dave}, I. and {Davier}, M. and {Davis}, D. and {Daw}, E.~J. and {Day}, B. and {de}, S. and {Debra}, D. and {Degallaix}, J. and {de Laurentis}, M. and {Del{\'e}glise}, S. and {Del Pozzo}, W. and {Demos}, N. and {Denker}, T. and {Dent}, T. and {de Pietri}, R. and {Dergachev}, V. and {De Rosa}, R. and {Derosa}, R.~T. and {de Rossi}, C. and {Desalvo}, R. and {de Varona}, O. and {Devenson}, J. and {Dhurandhar}, S. and {D{\'\i}az}, M.~C. and {di Fiore}, L. and {di Giovanni}, M. and {di Girolamo}, T. and {di Lieto}, A. and {di Pace}, S. and {di Palma}, I. and {di Renzo}, F. and {Doctor}, Z. and {Dolique}, V. and {Donovan}, F. and {Dooley}, K.~L. and {Doravari}, S. and {Dorrington}, I. and {Douglas}, R. and {Dovale {\'A}lvarez}, M. and {Downes}, T.~P. and {Drago}, M. and {Dreissigacker}, C. and {Driggers}, J.~C. and {Du}, Z. and {Ducrot}, M. and {Dupej}, P. and {Dwyer}, S.~E. and {Edo}, T.~B. and {Edwards}, M.~C. and {Effler}, A. and {Eggenstein}, H. -B. and {Ehrens}, P. and {Eichholz}, J. and {Eikenberry}, S.~S. and {Eisenstein}, R.~A. and {Essick}, R.~C. and {Estevez}, D. and {Etienne}, Z.~B. and {Etzel}, T. and {Evans}, M. and {Evans}, T.~M. and {Factourovich}, M. and {Fafone}, V. and {Fair}, H. and {Fairhurst}, S. and {Fan}, X. and {Farinon}, S. and {Farr}, B. and {Farr}, W.~M. and {Fauchon-Jones}, E.~J. and {Favata}, M. and {Fays}, M. and {Fee}, C. and {Fehrmann}, H. and {Feicht}, J. and {Fejer}, M.~M. and {Fernandez-Galiana}, A. and {Ferrante}, I. and {Ferreira}, E.~C. and {Ferrini}, F. and {Fidecaro}, F. and {Finstad}, D. and {Fiori}, I. and {Fiorucci}, D. and {Fishbach}, M. and {Fisher}, R.~P. and {Fitz-Axen}, M. and {Flaminio}, R. and {Fletcher}, M. and {Fong}, H. and {Font}, J.~A. and {Forsyth}, P.~W.~F. and {Forsyth}, S.~S. and {Fournier}, J. -D. and {Frasca}, S. and {Frasconi}, F. and {Frei}, Z. and {Freise}, A. and {Frey}, R. and {Frey}, V. and {Fries}, E.~M. and {Fritschel}, P. and {Frolov}, V.~V. and {Fulda}, P. and {Fyffe}, M. and {Gabbard}, H. and {Gadre}, B.~U. and {Gaebel}, S.~M. and {Gair}, J.~R. and {Gammaitoni}, L. and {Ganija}, M.~R. and {Gaonkar}, S.~G. and {Garcia-Quiros}, C. and {Garufi}, F. and {Gateley}, B. and {Gaudio}, S. and {Gaur}, G. and {Gayathri}, V. and {Gehrels}, N. and {Gemme}, G. and {Genin}, E. and {Gennai}, A. and {George}, D. and {George}, J. and {Gergely}, L. and {Germain}, V. and {Ghonge}, S. and {Ghosh}, Abhirup and {Ghosh}, Archisman and {Ghosh}, S. and {Giaime}, J.~A. and {Giardina}, K.~D. and {Giazotto}, A. and {Gill}, K. and {Glover}, L. and {Goetz}, E. and {Goetz}, R. and {Gomes}, S. and {Goncharov}, B. and {Gonz{\'a}lez}, G. and {Castro}, J.~M. Gonzalez and {Gopakumar}, A. and {Gorodetsky}, M.~L. and {Gossan}, S.~E. and {Gosselin}, M. and {Gouaty}, R. and {Grado}, A. and {Graef}, C. and {Granata}, M. and {Grant}, A. and {Gras}, S. and {Gray}, C. and {Greco}, G. and {Green}, A.~C. and {Gretarsson}, E.~M. and {Groot}, P. and {Grote}, H. and {Grunewald}, S. and {Gruning}, P. and {Guidi}, G.~M. and {Guo}, X. and {Gupta}, A. and {Gupta}, M.~K. and {Gushwa}, K.~E. and {Gustafson}, E.~K. and {Gustafson}, R. and {Halim}, O. and {Hall}, B.~R. and {Hall}, E.~D. and {Hamilton}, E.~Z. and {Hammond}, G. and {Haney}, M. and {Hanke}, M.~M. and {Hanks}, J. and {Hanna}, C. and {Hannam}, M.~D. and {Hannuksela}, O.~A. and {Hanson}, J. and {Hardwick}, T. and {Harms}, J. and {Harry}, G.~M. and {Harry}, I.~W. and {Hart}, M.~J. and {Haster}, C. -J. and {Haughian}, K. and {Healy}, J. and {Heidmann}, A. and {Heintze}, M.~C. and {Heitmann}, H. and {Hello}, P. and {Hemming}, G. and {Hendry}, M. and {Heng}, I.~S. and {Hennig}, J. and {Heptonstall}, A.~W. and {Heurs}, M. and {Hild}, S. and {Hinderer}, T. and {Hoak}, D. and {Hofman}, D. and {Holt}, K. and {Holz}, D.~E. and {Hopkins}, P. and {Horst}, C. and {Hough}, J. and {Houston}, E.~A. and {Howell}, E.~J. and {Hreibi}, A. and {Hu}, Y.~M. and {Huerta}, E.~A. and {Huet}, D. and {Hughey}, B. and {Husa}, S. and {Huttner}, S.~H. and {Huynh-Dinh}, T. and {Indik}, N. and {Inta}, R. and {Intini}, G. and {Isa}, H.~N. and {Isac}, J. -M. and {Isi}, M. and {Iyer}, B.~R. and {Izumi}, K. and {Jacqmin}, T. and {Jani}, K. and {Jaranowski}, P. and {Jawahar}, S. and {Jim{\'e}nez-Forteza}, F. and {Johnson}, W.~W. and {Jones}, D.~I. and {Jones}, R. and {Jonker}, R.~J.~G. and {Ju}, L. and {Junker}, J. and {Kalaghatgi}, C.~V. and {Kalogera}, V. and {Kamai}, B. and {Kandhasamy}, S. and {Kang}, G. and {Kanner}, J.~B. and {Kapadia}, S.~J. and {Karki}, S. and {Karvinen}, K.~S. and {Kasprzack}, M. and {Katolik}, M. and {Katsavounidis}, E. and {Katzman}, W. and {Kaufer}, S. and {Kawabe}, K. and {K{\'e}f{\'e}lian}, F. and {Keitel}, D. and {Kemball}, A.~J. and {Kennedy}, R. and {Kent}, C. and {Key}, J.~S. and {Khalili}, F.~Y. and {Khan}, I. and {Khan}, S. and {Khan}, Z. and {Khazanov}, E.~A. and {Kijbunchoo}, N. and {Kim}, Chunglee and {Kim}, J.~C. and {Kim}, K. and {Kim}, W. and {Kim}, W.~S. and {Kim}, Y. -M. and {Kimbrell}, S.~J. and {King}, E.~J. and {King}, P.~J. and {Kinley-Hanlon}, M. and {Kirchhoff}, R. and {Kissel}, J.~S. and {Kleybolte}, L. and {Klimenko}, S. and {Knowles}, T.~D. and {Koch}, P. and {Koehlenbeck}, S.~M. and {Koley}, S. and {Kondrashov}, V. and {Kontos}, A. and {Korobko}, M. and {Korth}, W.~Z. and {Kowalska}, I. and {Kozak}, D.~B. and {Kr{\"a}mer}, C. and {Kringel}, V. and {Krishnan}, B. and {Kr{\'o}lak}, A. and {Kuehn}, G. and {Kumar}, P. and {Kumar}, R. and {Kumar}, S. and {Kuo}, L. and {Kutynia}, A. and {Kwang}, S. and {Lackey}, B.~D. and {Lai}, K.~H. and {Landry}, M. and {Lang}, R.~N. and {Lange}, J. and {Lantz}, B. and {Lanza}, R.~K. and {Lartaux-Vollard}, A. and {Lasky}, P.~D. and {Laxen}, M. and {Lazzarini}, A. and {Lazzaro}, C. and {Leaci}, P. and {Leavey}, S. and {Lee}, C.~H. and {Lee}, H.~K. and {Lee}, H.~M. and {Lee}, H.~W. and {Lee}, K. and {Lehmann}, J. and {Lenon}, A. and {Leonardi}, M. and {Leroy}, N. and {Letendre}, N. and {Levin}, Y. and {Li}, T.~G.~F. and {Linker}, S.~D. and {Littenberg}, T.~B. and {Liu}, J. and {Liu}, X. and {Lo}, R.~K.~L. and {Lockerbie}, N.~A. and {London}, L.~T. and {Lord}, J.~E. and {Lorenzini}, M. and {Loriette}, V. and {Lormand}, M. and {Losurdo}, G. and {Lough}, J.~D. and {Lousto}, C.~O. and {Lovelace}, G. and {L{\"u}ck}, H. and {Lumaca}, D. and {Lundgren}, A.~P. and {Lynch}, R. and {Ma}, Y. and {Macas}, R. and {Macfoy}, S. and {Machenschalk}, B. and {Macinnis}, M. and {MacLeod}, D.~M. and {Hernandez}, I. Maga{\~n}a and {Maga{\~n}a-Sandoval}, F. and {Zertuche}, L. Maga{\~n}a and {Magee}, R.~M. and {Majorana}, E. and {Maksimovic}, I. and {Man}, N. and {Mandic}, V. and {Mangano}, V. and {Mansell}, G.~L. and {Manske}, M. and {Mantovani}, M. and {Marchesoni}, F. and {Marion}, F. and {M{\'a}rka}, S. and {M{\'a}rka}, Z. and {Markakis}, C. and {Markosyan}, A.~S. and {Markowitz}, A. and {Maros}, E. and {Marquina}, A. and {Martelli}, F. and {Martellini}, L. and {Martin}, I.~W. and {Martin}, R.~M. and {Martynov}, D.~V. and {Mason}, K. and {Massera}, E. and {Masserot}, A. and {Massinger}, T.~J. and {Masso-Reid}, M. and {Mastrogiovanni}, S. and {Matas}, A. and {Matichard}, F. and {Matone}, L. and {Mavalvala}, N. and {Mazumder}, N. and {McCarthy}, R. and {McClelland}, D.~E. and {McCormick}, S. and {McCuller}, L. and {McGuire}, S.~C. and {McIntyre}, G. and {McIver}, J. and {McManus}, D.~J. and {McNeill}, L. and {McRae}, T. and {McWilliams}, S.~T. and {Meacher}, D. and {Meadors}, G.~D. and {Mehmet}, M. and {Meidam}, J. and {Mejuto-Villa}, E. and {Melatos}, A. and {Mendell}, G. and {Mercer}, R.~A. and {Merilh}, E.~L. and {Merzougui}, M. and {Meshkov}, S. and {Messenger}, C. and {Messick}, C. and {Metzdorff}, R. and {Meyers}, P.~M. and {Miao}, H. and {Michel}, C. and {Middleton}, H. and {Mikhailov}, E.~E. and {Milano}, L. and {Miller}, A.~L. and {Miller}, B.~B. and {Miller}, J. and {Millhouse}, M. and {Milovich-Goff}, M.~C. and {Minazzoli}, O. and {Minenkov}, Y. and {Ming}, J. and {Mishra}, C. and {Mitra}, S. and {Mitrofanov}, V.~P. and {Mitselmakher}, G. and {Mittleman}, R. and {Moffa}, D. and {Moggi}, A. and {Mogushi}, K. and {Mohan}, M. and {Mohapatra}, S.~R.~P. and {Montani}, M. and {Moore}, C.~J. and {Moraru}, D. and {Moreno}, G. and {Morriss}, S.~R. and {Mours}, B. and {Mow-Lowry}, C.~M. and {Mueller}, G. and {Muir}, A.~W. and {Mukherjee}, Arunava and {Mukherjee}, D. and {Mukherjee}, S. and {Mukund}, N. and {Mullavey}, A. and {Munch}, J. and {Mu{\~n}iz}, E.~A. and {Muratore}, M. and {Murray}, P.~G. and {Napier}, K. and {Nardecchia}, I. and {Naticchioni}, L. and {Nayak}, R.~K. and {Neilson}, J. and {Nelemans}, G. and {Nelson}, T.~J.~N. and {Nery}, M. and {Neunzert}, A. and {Nevin}, L. and {Newport}, J.~M. and {Newton}, G. and {Ng}, K.~K.~Y. and {Nguyen}, T.~T. and {Nichols}, D. and {Nielsen}, A.~B. and {Nissanke}, S. and {Nitz}, A. and {Noack}, A. and {Nocera}, F. and {Nolting}, D. and {North}, C. and {Nuttall}, L.~K. and {Oberling}, J. and {O'Dea}, G.~D. and {Ogin}, G.~H. and {Oh}, J.~J. and {Oh}, S.~H. and {Ohme}, F. and {Okada}, M.~A. and {Oliver}, M. and {Oppermann}, P. and {Oram}, Richard J. and {O'Reilly}, B. and {Ormiston}, R. and {Ortega}, L.~F. and {O'Shaughnessy}, R. and {Ossokine}, S. and {Ottaway}, D.~J. and {Overmier}, H. and {Owen}, B.~J. and {Pace}, A.~E. and {Page}, J. and {Page}, M.~A. and {Pai}, A. and {Pai}, S.~A. and {Palamos}, J.~R. and {Palashov}, O. and {Palomba}, C. and {Pal-Singh}, A. and {Pan}, Howard and {Pan}, Huang-Wei and {Pang}, B. and {Pang}, P.~T.~H. and {Pankow}, C. and {Pannarale}, F. and {Pant}, B.~C. and {Paoletti}, F. and {Paoli}, A. and {Papa}, M.~A. and {Parida}, A. and {Parker}, W. and {Pascucci}, D. and {Pasqualetti}, A. and {Passaquieti}, R. and {Passuello}, D. and {Patil}, M. and {Patricelli}, B. and {Pearlstone}, B.~L. and {Pedraza}, M. and {Pedurand}, R. and {Pekowsky}, L. and {Pele}, A. and {Penn}, S. and {Perez}, C.~J. and {Perreca}, A. and {Perri}, L.~M. and {Pfeiffer}, H.~P. and {Phelps}, M. and {Piccinni}, O.~J. and {Pichot}, M. and {Piergiovanni}, F. and {Pierro}, V. and {Pillant}, G. and {Pinard}, L. and {Pinto}, I.~M. and {Pirello}, M. and {Pitkin}, M. and {Poe}, M. and {Poggiani}, R. and {Popolizio}, P. and {Porter}, E.~K. and {Post}, A. and {Powell}, J. and {Prasad}, J. and {Pratt}, J.~W.~W. and {Pratten}, G. and {Predoi}, V. and {Prestegard}, T. and {Prijatelj}, M. and {Principe}, M. and {Privitera}, S. and {Prodi}, G.~A. and {Prokhorov}, L.~G. and {Puncken}, O. and {Punturo}, M. and {Puppo}, P. and {P{\"u}rrer}, M. and {Qi}, H. and {Quetschke}, V. and {Quintero}, E.~A. and {Quitzow-James}, R. and {Raab}, F.~J. and {Rabeling}, D.~S. and {Radkins}, H. and {Raffai}, P. and {Raja}, S. and {Rajan}, C. and {Rajbhandari}, B. and {Rakhmanov}, M. and {Ramirez}, K.~E. and {Ramos-Buades}, A. and {Rapagnani}, P. and {Raymond}, V. and {Razzano}, M. and {Read}, J. and {Regimbau}, T. and {Rei}, L. and {Reid}, S. and {Reitze}, D.~H. and {Ren}, W. and {Reyes}, S.~D. and {Ricci}, F. and {Ricker}, P.~M. and {Rieger}, S. and {Riles}, K. and {Rizzo}, M. and {Robertson}, N.~A. and {Robie}, R. and {Robinet}, F. and {Rocchi}, A. and {Rolland}, L. and {Rollins}, J.~G. and {Roma}, V.~J. and {Romano}, J.~D. and {Romano}, R. and {Romel}, C.~L. and {Romie}, J.~H. and {Rosi{\'n}ska}, D. and {Ross}, M.~P. and {Rowan}, S. and {R{\"u}diger}, A. and {Ruggi}, P. and {Rutins}, G. and {Ryan}, K. and {Sachdev}, S. and {Sadecki}, T. and {Sadeghian}, L. and {Sakellariadou}, M. and {Salconi}, L. and {Saleem}, M. and {Salemi}, F. and {Samajdar}, A. and {Sammut}, L. and {Sampson}, L.~M. and {Sanchez}, E.~J. and {Sanchez}, L.~E. and {Sanchis-Gual}, N. and {Sandberg}, V. and {Sanders}, J.~R. and {Sassolas}, B. and {Sathyaprakash}, B.~S. and {Saulson}, P.~R. and {Sauter}, O. and {Savage}, R.~L. and {Sawadsky}, A. and {Schale}, P. and {Scheel}, M. and {Scheuer}, J. and {Schmidt}, J. and {Schmidt}, P. and {Schnabel}, R. and {Schofield}, R.~M.~S. and {Sch{\"o}nbeck}, A. and {Schreiber}, E. and {Schuette}, D. and {Schulte}, B.~W. and {Schutz}, B.~F. and {Schwalbe}, S.~G. and {Scott}, J. and {Scott}, S.~M. and {Seidel}, E. and {Sellers}, D. and {Sengupta}, A.~S. and {Sentenac}, D. and {Sequino}, V. and {Sergeev}, A. and {Shaddock}, D.~A. and {Shaffer}, T.~J. and {Shah}, A.~A. and {Shahriar}, M.~S. and {Shaner}, M.~B. and {Shao}, L. and {Shapiro}, B. and {Shawhan}, P. and {Sheperd}, A. and {Shoemaker}, D.~H. and {Shoemaker}, D.~M. and {Siellez}, K. and {Siemens}, X. and {Sieniawska}, M. and {Sigg}, D. and {Silva}, A.~D. and {Singer}, L.~P. and {Singh}, A. and {Singhal}, A. and {Sintes}, A.~M. and {Slagmolen}, B.~J.~J. and {Smith}, B. and {Smith}, J.~R. and {Smith}, R.~J.~E. and {Somala}, S. and {Son}, E.~J. and {Sonnenberg}, J.~A. and {Sorazu}, B. and {Sorrentino}, F. and {Souradeep}, T. and {Spencer}, A.~P. and {Srivastava}, A.~K. and {Staats}, K. and {Staley}, A. and {Steer}, D. and {Steinke}, M. and {Steinlechner}, J. and {Steinlechner}, S. and {Steinmeyer}, D. and {Stevenson}, S.~P. and {Stone}, R. and {Stops}, D.~J. and {Strain}, K.~A. and {Stratta}, G. and {Strigin}, S.~E. and {Strunk}, A. and {Sturani}, R. and {Stuver}, A.~L. and {Summerscales}, T.~Z. and {Sun}, L. and {Sunil}, S. and {Suresh}, J. and {Sutton}, P.~J. and {Swinkels}, B.~L. and {Szczepa{\'n}czyk}, M.~J. and {Tacca}, M. and {Tait}, S.~C. and {Talbot}, C. and {Talukder}, D. and {Tanner}, D.~B. and {T{\'a}pai}, M. and {Taracchini}, A. and {Tasson}, J.~D. and {Taylor}, J.~A. and {Taylor}, R. and {Tewari}, S.~V. and {Theeg}, T. and {Thies}, F. and {Thomas}, E.~G. and {Thomas}, M. and {Thomas}, P. and {Thorne}, K.~A. and {Thrane}, E. and {Tiwari}, S. and {Tiwari}, V. and {Tokmakov}, K.~V. and {Toland}, K. and {Tonelli}, M. and {Tornasi}, Z. and {Torres-Forn{\'e}}, A. and {Torrie}, C.~I. and {T{\"o}yr{\"a}}, D. and {Travasso}, F. and {Traylor}, G. and {Trinastic}, J. and {Tringali}, M.~C. and {Trozzo}, L. and {Tsang}, K.~W. and {Tse}, M. and {Tso}, R. and {Tsukada}, L. and {Tsuna}, D. and {Tuyenbayev}, D. and {Ueno}, K. and {Ugolini}, D. and {Unnikrishnan}, C.~S. and {Urban}, A.~L. and {Usman}, S.~A. and {Vahlbruch}, H. and {Vajente}, G. and {Valdes}, G. and {van Bakel}, N. and {van Beuzekom}, M. and {van den Brand}, J.~F.~J. and {van den Broeck}, C. and {Vander-Hyde}, D.~C. and {van der Schaaf}, L. and {van Heijningen}, J.~V. and {van Veggel}, A.~A. and {Vardaro}, M. and {Varma}, V. and {Vass}, S. and {Vas{\'u}th}, M. and {Vecchio}, A. and {Vedovato}, G. and {Veitch}, J. and {Veitch}, P.~J. and {Venkateswara}, K. and {Venugopalan}, G. and {Verkindt}, D. and {Vetrano}, F. and {Vicer{\'e}}, A. and {Viets}, A.~D. and {Vinciguerra}, S. and {Vine}, D.~J. and {Vinet}, J. -Y. and {Vitale}, S. and {Vo}, T. and {Vocca}, H. and {Vorvick}, C. and {Vyatchanin}, S.~P. and {Wade}, A.~R. and {Wade}, L.~E. and {Wade}, M. and {Walet}, R. and {Walker}, M. and {Wallace}, L. and {Walsh}, S. and {Wang}, G. and {Wang}, H. and {Wang}, J.~Z. and {Wang}, W.~H. and {Wang}, Y.~F. and {Ward}, R.~L. and {Warner}, J. and {Was}, M. and {Watchi}, J. and {Weaver}, B. and {Wei}, L. -W. and {Weinert}, M. and {Weinstein}, A.~J. and {Weiss}, R. and {Wen}, L. and {Wessel}, E.~K. and {We{\ss}els}, P. and {Westerweck}, J. and {Westphal}, T. and {Wette}, K. and {Whelan}, J.~T. and {Whitcomb}, S.~E. and {Whiting}, B.~F. and {Whittle}, C. and {Wilken}, D. and {Williams}, D. and {Williams}, R.~D. and {Williamson}, A.~R. and {Willis}, J.~L. and {Willke}, B. and {Wimmer}, M.~H. and {Winkler}, W. and {Wipf}, C.~C. and {Wittel}, H. and {Woan}, G. and {Woehler}, J. and {Wofford}, J. and {Wong}, K.~W.~K. and {Worden}, J. and {Wright}, J.~L. and {Wu}, D.~S. and {Wysocki}, D.~M. and {Xiao}, S. and {Yamamoto}, H. and {Yancey}, C.~C. and {Yang}, L. and {Yap}, M.~J. and {Yazback}, M. and {Yu}, Hang and {Yu}, Haocun and {Yvert}, M. and {Zadro{\.z}ny}, A. and {Zanolin}, M. and {Zelenova}, T. and {Zendri}, J. -P. and {Zevin}, M. and {Zhang}, L. and {Zhang}, M. and {Zhang}, T. and {Zhang}, Y. -H. and {Zhao}, C. and {Zhou}, M. and {Zhou}, Z. and {Zhu}, S.~J. and {Zhu}, X.~J. and {Zimmerman}, A.~B. and {Zucker}, M.~E. and {Zweizig}, J. and {Foley}, R.~J. and {Coulter}, D.~A. and {Drout}, M.~R. and {Kasen}, D. and {Kilpatrick}, C.~D. and {Madore}, B.~F. and {Murguia-Berthier}, A. and {Pan}, Y. -C. and {Piro}, A.~L. and {Prochaska}, J.~X. and {Ramirez-Ruiz}, E. and {Rest}, A. and {Rojas-Bravo}, C. and {Shappee}, B.~J. and {Siebert}, M.~R. and {Simon}, J.~D. and {Ulloa}, N. and {Annis}, J. and {Soares-Santos}, M. and {Brout}, D. and {Scolnic}, D. and {Diehl}, H.~T. and {Frieman}, J. and {Berger}, E. and {Alexander}, K.~D. and {Allam}, S. and {Balbinot}, E. and {Blanchard}, P. and {Butler}, R.~E. and {Chornock}, R. and {Cook}, E.~R. and {Cowperthwaite}, P. and {Drlica-Wagner}, A. and {Drout}, M.~R. and {Durret}, F. and {Eftekhari}, T. and {Finley}, D.~A. and {Fong}, W. and {Fryer}, C.~L. and {Garc{\'\i}a-Bellido}, J. and {Gill}, M.~S.~S. and {Gruendl}, R.~A. and {Hanna}, C. and {Hartley}, W. and {Herner}, K. and {Huterer}, D. and {Kasen}, D. and {Kessler}, R. and {Li}, T.~S. and {Lin}, H. and {Lopes}, P.~A.~A. and {Louren{\c{c}}o}, A.~C.~C. and {Margutti}, R. and {Marriner}, J. and {Marshall}, J.~L. and {Matheson}, T. and {Medina}, G.~E. and {Metzger}, B.~D. and {Mu{\~n}oz}, R.~R. and {Muir}, J. and {Nicholl}, M. and {Nugent}, P. and {Palmese}, A. and {Paz-Chinch{\'o}n}, F. and {Quataert}, E. and {Sako}, M. and {Sauseda}, M. and {Schlegel}, D.~J. and {Secco}, L.~F. and {Smith}, N. and {Sobreira}, F. and {Stebbins}, A. and {Villar}, V.~A. and {Vivas}, A.~K. and {Wester}, W. and {Williams}, P.~K.~G. and {Yanny}, B. and {Zenteno}, A. and {Abbott}, T.~M.~C. and {Abdalla}, F.~B. and {Bechtol}, K. and {Benoit-L{\'e}vy}, A. and {Bertin}, E. and {Bridle}, S.~L. and {Brooks}, D. and {Buckley-Geer}, E. and {Burke}, D.~L. and {Rosell}, A. Carnero and {Kind}, M. Carrasco and {Carretero}, J. and {Castander}, F.~J. and {Cunha}, C.~E. and {D'Andrea}, C.~B. and {da Costa}, L.~N. and {Davis}, C. and {Depoy}, D.~L. and {Desai}, S. and {Dietrich}, J.~P. and {Estrada}, J. and {Fernandez}, E. and {Flaugher}, B. and {Fosalba}, P. and {Gaztanaga}, E. and {Gerdes}, D.~W. and {Giannantonio}, T. and {Goldstein}, D.~A. and {Gruen}, D. and {Gutierrez}, G. and {Hartley}, W.~G. and {Honscheid}, K. and {Jain}, B. and {James}, D.~J. and {Jeltema}, T. and {Johnson}, M.~W.~G. and {Kent}, S. and {Krause}, E. and {Kron}, R. and {Kuehn}, K. and {Kuhlmann}, S. and {Kuropatkin}, N. and {Lahav}, O. and {Lima}, M. and {Maia}, M.~A.~G. and {March}, M. and {Miller}, C.~J. and {Miquel}, R. and {Neilsen}, E. and {Nord}, B. and {Ogando}, R.~L.~C. and {Plazas}, A.~A. and {Romer}, A.~K. and {Roodman}, A. and {Rykoff}, E.~S. and {Sanchez}, E. and {Scarpine}, V. and {Schubnell}, M. and {Sevilla-Noarbe}, I. and {Smith}, M. and {Smith}, R.~C. and {Suchyta}, E. and {Tarle}, G. and {Thomas}, D. and {Thomas}, R.~C. and {Troxel}, M.~A. and {Tucker}, D.~L. and {Vikram}, V. and {Walker}, A.~R. and {Weller}, J. and {Zhang}, Y. and {Haislip}, J.~B. and {Kouprianov}, V.~V. and {Reichart}, D.~E. and {Tartaglia}, L. and {Sand}, D.~J. and {Valenti}, S. and {Yang}, S. and {Arcavi}, Iair and {Hosseinzadeh}, Griffin and {Howell}, D. Andrew and {McCully}, Curtis and {Poznanski}, Dovi and {Vasylyev}, Sergiy and {Tanvir}, N.~R. and {Levan}, A.~J. and {Hjorth}, J. and {Cano}, Z. and {Copperwheat}, C. and {de Ugarte-Postigo}, A. and {Evans}, P.~A. and {Fynbo}, J.~P.~U. and {Gonz{\'a}lez-Fern{\'a}ndez}, C. and {Greiner}, J. and {Irwin}, M. and {Lyman}, J. and {Mandel}, I. and {McMahon}, R. and {Milvang-Jensen}, B. and {O'Brien}, P. and {Osborne}, J.~P. and {Perley}, D.~A. and {Pian}, E. and {Palazzi}, E. and {Rol}, E. and {Rosetti}, S. and {Rosswog}, S. and {Rowlinson}, A. and {Schulze}, S. and {Steeghs}, D.~T.~H. and {Th{\"o}ne}, C.~C. and {Ulaczyk}, K. and {Watson}, D. and {Wiersema}, K. and {Lipunov}, V.~M. and {Gorbovskoy}, E. and {Kornilov}, V.~G. and {Tyurina}, N. and {Balanutsa}, P. and {Vlasenko}, D. and {Gorbunov}, I. and {Podesta}, R. and {Levato}, H. and {Saffe}, C. and {Buckley}, D.~A.~H. and {Budnev}, N.~M. and {Gress}, O. and {Yurkov}, V. and {Rebolo}, R. and {Serra-Ricart}, M.},
        title = "{A gravitational-wave standard siren measurement of the Hubble constant}",
      journal = {Nature},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2017,
        month = nov,
       volume = {551},
       number = {7678},
        pages = {85-88},
          doi = {10.1038/nature24471},
archivePrefix = {arXiv},
       eprint = {1710.05835},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Natur.551...85A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Covino2017,
       author = {{Covino}, S. and {Wiersema}, K. and {Fan}, Y.~Z. and {Toma}, K. and {Higgins}, A.~B. and {Melandri}, A. and {D'Avanzo}, P. and {Mundell}, C.~G. and {Palazzi}, E. and {Tanvir}, N.~R. and {Bernardini}, M.~G. and {Branchesi}, M. and {Brocato}, E. and {Campana}, S. and {di Serego Alighieri}, S. and {G{\"o}tz}, D. and {Fynbo}, J.~P.~U. and {Gao}, W. and {Gomboc}, A. and {Gompertz}, B. and {Greiner}, J. and {Hjorth}, J. and {Jin}, Z.~P. and {Kaper}, L. and {Klose}, S. and {Kobayashi}, S. and {Kopac}, D. and {Kouveliotou}, C. and {Levan}, A.~J. and {Mao}, J. and {Malesani}, D. and {Pian}, E. and {Rossi}, A. and {Salvaterra}, R. and {Starling}, R.~L.~C. and {Steele}, I. and {Tagliaferri}, G. and {Troja}, E. and {van der Horst}, A.~J. and {Wijers}, R.~A.~M.~J.},
        title = "{The unpolarized macronova associated with the gravitational wave event GW 170817}",
      journal = {Nature Astronomy},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = oct,
       volume = {1},
        pages = {791-794},
          doi = {10.1038/s41550-017-0285-z},
archivePrefix = {arXiv},
       eprint = {1710.05849},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017NatAs...1..791C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mooley2018,
       author = {{Mooley}, K.~P. and {Deller}, A.~T. and {Gottlieb}, O. and {Nakar}, E. and {Hallinan}, G. and {Bourke}, S. and {Frail}, D.~A. and {Horesh}, A. and {Corsi}, A. and {Hotokezaka}, K.},
        title = "{Superluminal motion of a relativistic jet in the neutron-star merger GW170817}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, General Relativity and Quantum Cosmology},
         year = 2018,
        month = sep,
       volume = {561},
       number = {7723},
        pages = {355-359},
          doi = {10.1038/s41586-018-0486-3},
archivePrefix = {arXiv},
       eprint = {1806.09693},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018Natur.561..355M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Price2006,
       author = {{Price}, D.~J. and {Rosswog}, S.},
        title = "{Producing Ultrastrong Magnetic Fields in Neutron Star Mergers}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics},
         year = 2006,
        month = may,
       volume = {312},
       number = {5774},
        pages = {719-722},
          doi = {10.1126/science.1125201},
archivePrefix = {arXiv},
       eprint = {astro-ph/0603845},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006Sci...312..719P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Coulter2017,
       author = {{Coulter}, D.~A. and {Foley}, R.~J. and {Kilpatrick}, C.~D. and {Drout}, M.~R. and {Piro}, A.~L. and {Shappee}, B.~J. and {Siebert}, M.~R. and {Simon}, J.~D. and {Ulloa}, N. and {Kasen}, D. and {Madore}, B.~F. and {Murguia-Berthier}, A. and {Pan}, Y. -C. and {Prochaska}, J.~X. and {Ramirez-Ruiz}, E. and {Rest}, A. and {Rojas-Bravo}, C.},
        title = "{Swope Supernova Survey 2017a (SSS17a), the optical counterpart to a gravitational wave source}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = dec,
       volume = {358},
       number = {6370},
        pages = {1556-1558},
        main  = {Y}, 
          doi = {10.1126/science.aap9811},
archivePrefix = {arXiv},
       eprint = {1710.05452},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Sci...358.1556C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda2019,
       author = {{Ghirlanda}, G. and {Salafia}, O.~S. and {Paragi}, Z. and {Giroletti}, M. and {Yang}, J. and {Marcote}, B. and {Blanchard}, J. and {Agudo}, I. and {An}, T. and {Bernardini}, M.~G. and {Beswick}, R. and {Branchesi}, M. and {Campana}, S. and {Casadio}, C. and {Chassande-Mottin}, E. and {Colpi}, M. and {Covino}, S. and {D'Avanzo}, P. and {D'Elia}, V. and {Frey}, S. and {Gawronski}, M. and {Ghisellini}, G. and {Gurvits}, L.~I. and {Jonker}, P.~G. and {van Langevelde}, H.~J. and {Melandri}, A. and {Moldon}, J. and {Nava}, L. and {Perego}, A. and {Perez-Torres}, M.~A. and {Reynolds}, C. and {Salvaterra}, R. and {Tagliaferri}, G. and {Venturi}, T. and {Vergani}, S.~D. and {Zhang}, M.},
        title = "{Compact radio emission indicates a structured jet was produced by a binary neutron star merger}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = mar,
       volume = {363},
       number = {6430},
        pages = {968-971},
          doi = {10.1126/science.aau8815},
archivePrefix = {arXiv},
       eprint = {1808.00469},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019Sci...363..968G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Abbott2017b,
       author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and {Affeldt}, C. and {Afrough}, M. and {Agarwal}, B. and {Agathos}, M. and {Agatsuma}, K. and {Aggarwal}, N. and {Aguiar}, O.~D. and {Aiello}, L. and {Ain}, A. and {Ajith}, P. and {Allen}, B. and {Allen}, G. and {Allocca}, A. and {Aloy}, M.~A. and {Altin}, P.~A. and {Amato}, A. and {Ananyeva}, A. and {Anderson}, S.~B. and {Anderson}, W.~G. and {Angelova}, S.~V. and {Antier}, S. and {Appert}, S. and {Arai}, K. and {Araya}, M.~C. and {Areeda}, J.~S. and {Arnaud}, N. and {Arun}, K.~G. and {Ascenzi}, S. and {Ashton}, G. and {Ast}, M. and {Aston}, S.~M. and {Astone}, P. and {Atallah}, D.~V. and {Aufmuth}, P. and {Aulbert}, C. and {AultONeal}, K. and {Austin}, C. and {Avila-Alvarez}, A. and {Babak}, S. and {Bacon}, P. and {Bader}, M.~K.~M. and {Bae}, S. and {Baker}, P.~T. and {Baldaccini}, F. and {Ballardin}, G. and {Ballmer}, S.~W. and {Banagiri}, S. and {Barayoga}, J.~C. and {Barclay}, S.~E. and {Barish}, B.~C. and {Barker}, D. and {Barkett}, K. and {Barone}, F. and {Barr}, B. and {Barsotti}, L. and {Barsuglia}, M. and {Barta}, D. and {Bartlett}, J. and {Bartos}, I. and {Bassiri}, R. and {Basti}, A. and {Batch}, J.~C. and {Bawaj}, M. and {Bayley}, J.~C. and {Bazzan}, M. and {B{\'e}csy}, B. and {Beer}, C. and {Bejger}, M. and {Belahcene}, I. and {Bell}, A.~S. and {Berger}, B.~K. and {Bergmann}, G. and {Bero}, J.~J. and {Berry}, C.~P.~L. and {Bersanetti}, D. and {Bertolini}, A. and {Betzwieser}, J. and {Bhagwat}, S. and {Bhandare}, R. and {Bilenko}, I.~A. and {Billingsley}, G. and {Billman}, C.~R. and {Birch}, J. and {Birney}, R. and {Birnholtz}, O. and {Biscans}, S. and {Biscoveanu}, S. and {Bisht}, A. and {Bitossi}, M. and {Biwer}, C. and {Bizouard}, M.~A. and {Blackburn}, J.~K. and {Blackman}, J. and {Blair}, C.~D. and {Blair}, D.~G. and {Blair}, R.~M. and {Bloemen}, S. and {Bock}, O. and {Bode}, N. and {Boer}, M. and {Bogaert}, G. and {Bohe}, A. and {Bondu}, F. and {Bonilla}, E. and {Bonnand}, R. and {Boom}, B.~A. and {Bork}, R. and {Boschi}, V. and {Bose}, S. and {Bossie}, K. and {Bouffanais}, Y. and {Bozzi}, A. and {Bradaschia}, C. and {Brady}, P.~R. and {Branchesi}, M. and {Brau}, J.~E. and {Briant}, T. and {Brillet}, A. and {Brinkmann}, M. and {Brisson}, V. and {Brockill}, P. and {Broida}, J.~E. and {Brooks}, A.~F. and {Brown}, D.~A. and {Brown}, D.~D. and {Brunett}, S. and {Buchanan}, C.~C. and {Buikema}, A. and {Bulik}, T. and {Bulten}, H.~J. and {Buonanno}, A. and {Buskulic}, D. and {Buy}, C. and {Byer}, R.~L. and {Cabero}, M. and {Cadonati}, L. and {Cagnoli}, G. and {Cahillane}, C. and {Calder{\'o}n Bustillo}, J. and {Callister}, T.~A. and {Calloni}, E. and {Camp}, J.~B. and {Canepa}, M. and {Canizares}, P. and {Cannon}, K.~C. and {Cao}, H. and {Cao}, J. and {Capano}, C.~D. and {Capocasa}, E. and {Carbognani}, F. and {Caride}, S. and {Carney}, M.~F. and {Casanueva Diaz}, J. and {Casentini}, C. and {Caudill}, S. and {Cavagli{\`a}}, M. and {Cavalier}, F. and {Cavalieri}, R. and {Cella}, G. and {Cepeda}, C.~B. and {Cerd{\'a}-Dur{\'a}n}, P. and {Cerretani}, G. and {Cesarini}, E. and {Chamberlin}, S.~J. and {Chan}, M. and {Chao}, S. and {Charlton}, P. and {Chase}, E. and {Chassande-Mottin}, E. and {Chatterjee}, D. and {Chatziioannou}, K. and {Cheeseboro}, B.~D. and {Chen}, H.~Y. and {Chen}, X. and {Chen}, Y. and {Cheng}, H. -P. and {Chia}, H. and {Chincarini}, A. and {Chiummo}, A. and {Chmiel}, T. and {Cho}, H.~S. and {Cho}, M. and {Chow}, J.~H. and {Christensen}, N. and {Chu}, Q. and {Chua}, A.~J.~K. and {Chua}, S. and {Chung}, A.~K.~W. and {Chung}, S. and {Ciani}, G. and {Ciolfi}, R. and {Cirelli}, C.~E. and {Cirone}, A. and {Clara}, F. and {Clark}, J.~A. and {Clearwater}, P. and {Cleva}, F. and {Cocchieri}, C. and {Coccia}, E. and {Cohadon}, P. -F. and {Cohen}, D. and {Colla}, A. and {Collette}, C.~G. and {Cominsky}, L.~R. and {Constancio}, M., Jr. and {Conti}, L. and {Cooper}, S.~J. and {Corban}, P. and {Corbitt}, T.~R. and {Cordero-Carri{\'o}n}, I. and {Corley}, K.~R. and {Cornish}, N. and {Corsi}, A. and {Cortese}, S. and {Costa}, C.~A. and {Coughlin}, M.~W. and {Coughlin}, S.~B. and {Coulon}, J. -P. and {Countryman}, S.~T. and {Couvares}, P. and {Covas}, P.~B. and {Cowan}, E.~E. and {Coward}, D.~M. and {Cowart}, M.~J. and {Coyne}, D.~C. and {Coyne}, R. and {Creighton}, J.~D.~E. and {Creighton}, T.~D. and {Cripe}, J. and {Crowder}, S.~G. and {Cullen}, T.~J. and {Cumming}, A. and {Cunningham}, L. and {Cuoco}, E. and {Dal Canton}, T. and {D{\'a}lya}, G. and {Danilishin}, S.~L. and {D'Antonio}, S. and {Danzmann}, K. and {Dasgupta}, A. and {Da Silva Costa}, C.~F. and {Dattilo}, V. and {Dave}, I. and {Davier}, M. and {Davis}, D. and {Daw}, E.~J. and {Day}, B. and {De}, S. and {DeBra}, D. and {Degallaix}, J. and {De Laurentis}, M. and {Del{\'e}glise}, S. and {Del Pozzo}, W. and {Demos}, N. and {Denker}, T. and {Dent}, T. and {De Pietri}, R. and {Dergachev}, V. and {De Rosa}, R. and {DeRosa}, R.~T. and {De Rossi}, C. and {DeSalvo}, R. and {de Varona}, O. and {Devenson}, J. and {Dhurandhar}, S. and {D{\'\i}az}, M.~C. and {Di Fiore}, L. and {Di Giovanni}, M. and {Di Girolamo}, T. and {Di Lieto}, A. and {Di Pace}, S. and {Di Palma}, I. and {Di Renzo}, F. and {Doctor}, Z. and {Dolique}, V. and {Donovan}, F. and {Dooley}, K.~L. and {Doravari}, S. and {Dorrington}, I. and {Douglas}, R. and {Dovale {\'A}lvarez}, M. and {Downes}, T.~P. and {Drago}, M. and {Dreissigacker}, C. and {Driggers}, J.~C. and {Du}, Z. and {Ducrot}, M. and {Dupej}, P. and {Dwyer}, S.~E. and {Edo}, T.~B. and {Edwards}, M.~C. and {Effler}, A. and {Eggenstein}, H. -B. and {Ehrens}, P. and {Eichholz}, J. and {Eikenberry}, S.~S. and {Eisenstein}, R.~A. and {Essick}, R.~C. and {Estevez}, D. and {Etienne}, Z.~B. and {Etzel}, T. and {Evans}, M. and {Evans}, T.~M. and {Factourovich}, M. and {Fafone}, V. and {Fair}, H. and {Fairhurst}, S. and {Fan}, X. and {Farinon}, S. and {Farr}, B. and {Farr}, W.~M. and {Fauchon-Jones}, E.~J. and {Favata}, M. and {Fays}, M. and {Fee}, C. and {Fehrmann}, H. and {Feicht}, J. and {Fejer}, M.~M. and {Fernandez-Galiana}, A. and {Ferrante}, I. and {Ferreira}, E.~C. and {Ferrini}, F. and {Fidecaro}, F. and {Finstad}, D. and {Fiori}, I. and {Fiorucci}, D. and {Fishbach}, M. and {Fisher}, R.~P. and {Fitz-Axen}, M. and {Flaminio}, R. and {Fletcher}, M. and {Fong}, H. and {Font}, J.~A. and {Forsyth}, P.~W.~F. and {Forsyth}, S.~S. and {Fournier}, J. -D. and {Frasca}, S. and {Frasconi}, F. and {Frei}, Z. and {Freise}, A. and {Frey}, R. and {Frey}, V. and {Fries}, E.~M. and {Fritschel}, P. and {Frolov}, V.~V. and {Fulda}, P. and {Fyffe}, M. and {Gabbard}, H. and {Gadre}, B.~U. and {Gaebel}, S.~M. and {Gair}, J.~R. and {Gammaitoni}, L. and {Ganija}, M.~R. and {Gaonkar}, S.~G. and {Garcia-Quiros}, C. and {Garufi}, F. and {Gateley}, B. and {Gaudio}, S. and {Gaur}, G. and {Gayathri}, V. and {Gehrels}, N. and {Gemme}, G. and {Genin}, E. and {Gennai}, A. and {George}, D. and {George}, J. and {Gergely}, L. and {Germain}, V. and {Ghonge}, S. and {Ghosh}, Abhirup and {Ghosh}, Archisman and {Ghosh}, S. and {Giaime}, J.~A. and {Giardina}, K.~D. and {Giazotto}, A. and {Gill}, K. and {Glover}, L. and {Goetz}, E. and {Goetz}, R. and {Gomes}, S. and {Goncharov}, B. and {Gonz{\'a}lez}, G. and {Gonzalez Castro}, J.~M. and {Gopakumar}, A. and {Gorodetsky}, M.~L. and {Gossan}, S.~E. and {Gosselin}, M. and {Gouaty}, R. and {Grado}, A. and {Graef}, C. and {Granata}, M. and {Grant}, A. and {Gras}, S. and {Gray}, C. and {Greco}, G. and {Green}, A.~C. and {Gretarsson}, E.~M. and {Groot}, P. and {Grote}, H. and {Grunewald}, S. and {Gruning}, P. and {Guidi}, G.~M. and {Guo}, X. and {Gupta}, A. and {Gupta}, M.~K. and {Gushwa}, K.~E. and {Gustafson}, E.~K. and {Gustafson}, R. and {Halim}, O. and {Hall}, B.~R. and {Hall}, E.~D. and {Hamilton}, E.~Z. and {Hammond}, G. and {Haney}, M. and {Hanke}, M.~M. and {Hanks}, J. and {Hanna}, C. and {Hannam}, M.~D. and {Hannuksela}, O.~A. and {Hanson}, J. and {Hardwick}, T. and {Harms}, J. and {Harry}, G.~M. and {Harry}, I.~W. and {Hart}, M.~J. and {Haster}, C. -J. and {Haughian}, K. and {Healy}, J. and {Heidmann}, A. and {Heintze}, M.~C. and {Heitmann}, H. and {Hello}, P. and {Hemming}, G. and {Hendry}, M. and {Heng}, I.~S. and {Hennig}, J. and {Heptonstall}, A.~W. and {Heurs}, M. and {Hild}, S. and {Hinderer}, T. and {Hoak}, D. and {Hofman}, D. and {Holt}, K. and {Holz}, D.~E. and {Hopkins}, P. and {Horst}, C. and {Hough}, J. and {Houston}, E.~A. and {Howell}, E.~J. and {Hreibi}, A. and {Hu}, Y.~M. and {Huerta}, E.~A. and {Huet}, D. and {Hughey}, B. and {Husa}, S. and {Huttner}, S.~H. and {Huynh-Dinh}, T. and {Indik}, N. and {Inta}, R. and {Intini}, G. and {Isa}, H.~N. and {Isac}, J. -M. and {Isi}, M. and {Iyer}, B.~R. and {Izumi}, K. and {Jacqmin}, T. and {Jani}, K. and {Jaranowski}, P. and {Jawahar}, S. and {Jim{\'e}nez-Forteza}, F. and {Johnson}, W.~W. and {Johnson-McDaniel}, N.~K. and {Jones}, D.~I. and {Jones}, R. and {Jonker}, R.~J.~G. and {Ju}, L. and {Junker}, J. and {Kalaghatgi}, C.~V. and {Kalogera}, V. and {Kamai}, B. and {Kandhasamy}, S. and {Kang}, G. and {Kanner}, J.~B. and {Kapadia}, S.~J. and {Karki}, S. and {Karvinen}, K.~S. and {Kasprzack}, M. and {Kastaun}, W. and {Katolik}, M. and {Katsavounidis}, E. and {Katzman}, W. and {Kaufer}, S. and {Kawabe}, K. and {K{\'e}f{\'e}lian}, F. and {Keitel}, D. and {Kemball}, A.~J. and {Kennedy}, R. and {Kent}, C. and {Key}, J.~S. and {Khalili}, F.~Y. and {Khan}, I. and {Khan}, S. and {Khan}, Z. and {Khazanov}, E.~A. and {Kijbunchoo}, N. and {Kim}, Chunglee and {Kim}, J.~C. and {Kim}, K. and {Kim}, W. and {Kim}, W.~S. and {Kim}, Y. -M. and {Kimbrell}, S.~J. and {King}, E.~J. and {King}, P.~J. and {Kinley-Hanlon}, M. and {Kirchhoff}, R. and {Kissel}, J.~S. and {Kleybolte}, L. and {Klimenko}, S. and {Knowles}, T.~D. and {Koch}, P. and {Koehlenbeck}, S.~M. and {Koley}, S. and {Kondrashov}, V. and {Kontos}, A. and {Korobko}, M. and {Korth}, W.~Z. and {Kowalska}, I. and {Kozak}, D.~B. and {Kr{\"a}mer}, C. and {Kringel}, V. and {Krishnan}, B. and {Kr{\'o}lak}, A. and {Kuehn}, G. and {Kumar}, P. and {Kumar}, R. and {Kumar}, S. and {Kuo}, L. and {Kutynia}, A. and {Kwang}, S. and {Lackey}, B.~D. and {Lai}, K.~H. and {Landry}, M. and {Lang}, R.~N. and {Lange}, J. and {Lantz}, B. and {Lanza}, R.~K. and {Lartaux-Vollard}, A. and {Lasky}, P.~D. and {Laxen}, M. and {Lazzarini}, A. and {Lazzaro}, C. and {Leaci}, P. and {Leavey}, S. and {Lee}, C.~H. and {Lee}, H.~K. and {Lee}, H.~M. and {Lee}, H.~W. and {Lee}, K. and {Lehmann}, J. and {Lenon}, A. and {Leonardi}, M. and {Leroy}, N. and {Letendre}, N. and {Levin}, Y. and {Li}, T.~G.~F. and {Linker}, S.~D. and {Littenberg}, T.~B. and {Liu}, J. and {Lo}, R.~K.~L. and {Lockerbie}, N.~A. and {London}, L.~T. and {Lord}, J.~E. and {Lorenzini}, M. and {Loriette}, V. and {Lormand}, M. and {Losurdo}, G. and {Lough}, J.~D. and {Lousto}, C.~O. and {Lovelace}, G. and {L{\"u}ck}, H. and {Lumaca}, D. and {Lundgren}, A.~P. and {Lynch}, R. and {Ma}, Y. and {Macas}, R. and {Macfoy}, S. and {Machenschalk}, B. and {MacInnis}, M. and {Macleod}, D.~M. and {Maga{\~n}a Hernandez}, I. and {Maga{\~n}a-Sandoval}, F. and {Maga{\~n}a Zertuche}, L. and {Magee}, R.~M. and {Majorana}, E. and {Maksimovic}, I. and {Man}, N. and {Mandic}, V. and {Mangano}, V. and {Mansell}, G.~L. and {Manske}, M. and {Mantovani}, M. and {Marchesoni}, F. and {Marion}, F. and {M{\'a}rka}, S. and {M{\'a}rka}, Z. and {Markakis}, C. and {Markosyan}, A.~S. and {Markowitz}, A. and {Maros}, E. and {Marquina}, A. and {Martelli}, F. and {Martellini}, L. and {Martin}, I.~W. and {Martin}, R.~M. and {Martynov}, D.~V. and {Mason}, K. and {Massera}, E. and {Masserot}, A. and {Massinger}, T.~J. and {Masso-Reid}, M. and {Mastrogiovanni}, S. and {Matas}, A. and {Matichard}, F. and {Matone}, L. and {Mavalvala}, N. and {Mazumder}, N. and {McCarthy}, R. and {McClelland}, D.~E. and {McCormick}, S. and {McCuller}, L. and {McGuire}, S.~C. and {McIntyre}, G. and {McIver}, J. and {McManus}, D.~J. and {McNeill}, L. and {McRae}, T. and {McWilliams}, S.~T. and {Meacher}, D. and {Meadors}, G.~D. and {Mehmet}, M. and {Meidam}, J. and {Mejuto-Villa}, E. and {Melatos}, A. and {Mendell}, G. and {Mercer}, R.~A. and {Merilh}, E.~L. and {Merzougui}, M. and {Meshkov}, S. and {Messenger}, C. and {Messick}, C. and {Metzdorff}, R. and {Meyers}, P.~M. and {Miao}, H. and {Michel}, C. and {Middleton}, H. and {Mikhailov}, E.~E. and {Milano}, L. and {Miller}, A.~L. and {Miller}, B.~B. and {Miller}, J. and {Millhouse}, M. and {Milovich-Goff}, M.~C. and {Minazzoli}, O. and {Minenkov}, Y. and {Ming}, J. and {Mishra}, C. and {Mitra}, S. and {Mitrofanov}, V.~P. and {Mitselmakher}, G. and {Mittleman}, R. and {Moffa}, D. and {Moggi}, A. and {Mogushi}, K. and {Mohan}, M. and {Mohapatra}, S.~R.~P. and {Montani}, M. and {Moore}, C.~J. and {Moraru}, D. and {Moreno}, G. and {Morriss}, S.~R. and {Mours}, B. and {Mow-Lowry}, C.~M. and {Mueller}, G. and {Muir}, A.~W. and {Mukherjee}, Arunava and {Mukherjee}, D. and {Mukherjee}, S. and {Mukund}, N. and {Mullavey}, A. and {Munch}, J. and {Mu{\~n}iz}, E.~A. and {Muratore}, M. and {Murray}, P.~G. and {Napier}, K. and {Nardecchia}, I. and {Naticchioni}, L. and {Nayak}, R.~K. and {Neilson}, J. and {Nelemans}, G. and {Nelson}, T.~J.~N. and {Nery}, M. and {Neunzert}, A. and {Nevin}, L. and {Newport}, J.~M. and {Newton}, G. and {Ng}, K.~K.~Y. and {Nguyen}, T.~T. and {Nichols}, D. and {Nielsen}, A.~B. and {Nissanke}, S. and {Nitz}, A. and {Noack}, A. and {Nocera}, F. and {Nolting}, D. and {North}, C. and {Nuttall}, L.~K. and {Oberling}, J. and {O'Dea}, G.~D. and {Ogin}, G.~H. and {Oh}, J.~J. and {Oh}, S.~H. and {Ohme}, F. and {Okada}, M.~A. and {Oliver}, M. and {Oppermann}, P. and {Oram}, Richard J. and {O'Reilly}, B. and {Ormiston}, R. and {Ortega}, L.~F. and {O'Shaughnessy}, R. and {Ossokine}, S. and {Ottaway}, D.~J. and {Overmier}, H. and {Owen}, B.~J. and {Pace}, A.~E. and {Page}, J. and {Page}, M.~A. and {Pai}, A. and {Pai}, S.~A. and {Palamos}, J.~R. and {Palashov}, O. and {Palomba}, C. and {Pal-Singh}, A. and {Pan}, Howard and {Pan}, Huang-Wei and {Pang}, B. and {Pang}, P.~T.~H. and {Pankow}, C. and {Pannarale}, F. and {Pant}, B.~C. and {Paoletti}, F. and {Paoli}, A. and {Papa}, M.~A. and {Parida}, A. and {Parker}, W. and {Pascucci}, D. and {Pasqualetti}, A. and {Passaquieti}, R. and {Passuello}, D. and {Patil}, M. and {Patricelli}, B. and {Pearlstone}, B.~L. and {Pedraza}, M. and {Pedurand}, R. and {Pekowsky}, L. and {Pele}, A. and {Penn}, S. and {Perez}, C.~J. and {Perreca}, A. and {Perri}, L.~M. and {Pfeiffer}, H.~P. and {Phelps}, M. and {Piccinni}, O.~J. and {Pichot}, M. and {Piergiovanni}, F. and {Pierro}, V. and {Pillant}, G. and {Pinard}, L. and {Pinto}, I.~M. and {Pirello}, M. and {Pitkin}, M. and {Poe}, M. and {Poggiani}, R. and {Popolizio}, P. and {Porter}, E.~K. and {Post}, A. and {Powell}, J. and {Prasad}, J. and {Pratt}, J.~W.~W. and {Pratten}, G. and {Predoi}, V. and {Prestegard}, T. and {Prijatelj}, M. and {Principe}, M. and {Privitera}, S. and {Prodi}, G.~A. and {Prokhorov}, L.~G. and {Puncken}, O. and {Punturo}, M. and {Puppo}, P. and {P{\"u}rrer}, M. and {Qi}, H. and {Quetschke}, V. and {Quintero}, E.~A. and {Quitzow-James}, R. and {Raab}, F.~J. and {Rabeling}, D.~S. and {Radkins}, H. and {Raffai}, P. and {Raja}, S. and {Rajan}, C. and {Rajbhandari}, B. and {Rakhmanov}, M. and {Ramirez}, K.~E. and {Ramos-Buades}, A. and {Rapagnani}, P. and {Raymond}, V. and {Razzano}, M. and {Read}, J. and {Regimbau}, T. and {Rei}, L. and {Reid}, S. and {Reitze}, D.~H. and {Ren}, W. and {Reyes}, S.~D. and {Ricci}, F. and {Ricker}, P.~M. and {Rieger}, S. and {Riles}, K. and {Rizzo}, M. and {Robertson}, N.~A. and {Robie}, R. and {Robinet}, F. and {Rocchi}, A. and {Rolland}, L. and {Rollins}, J.~G. and {Roma}, V.~J. and {Romano}, R. and {Romel}, C.~L. and {Romie}, J.~H. and {Rosi{\'n}ska}, D. and {Ross}, M.~P. and {Rowan}, S. and {R{\"u}diger}, A. and {Ruggi}, P. and {Rutins}, G. and {Ryan}, K. and {Sachdev}, S. and {Sadecki}, T. and {Sadeghian}, L. and {Sakellariadou}, M. and {Salconi}, L. and {Saleem}, M. and {Salemi}, F. and {Samajdar}, A. and {Sammut}, L. and {Sampson}, L.~M. and {Sanchez}, E.~J. and {Sanchez}, L.~E. and {Sanchis-Gual}, N. and {Sandberg}, V. and {Sanders}, J.~R. and {Sassolas}, B. and {Sathyaprakash}, B.~S. and {Saulson}, P.~R. and {Sauter}, O. and {Savage}, R.~L. and {Sawadsky}, A. and {Schale}, P. and {Scheel}, M. and {Scheuer}, J. and {Schmidt}, J. and {Schmidt}, P. and {Schnabel}, R. and {Schofield}, R.~M.~S. and {Sch{\"o}nbeck}, A. and {Schreiber}, E. and {Schuette}, D. and {Schulte}, B.~W. and {Schutz}, B.~F. and {Schwalbe}, S.~G. and {Scott}, J. and {Scott}, S.~M. and {Seidel}, E. and {Sellers}, D. and {Sengupta}, A.~S. and {Sentenac}, D. and {Sequino}, V. and {Sergeev}, A. and {Shaddock}, D.~A. and {Shaffer}, T.~J. and {Shah}, A.~A. and {Shahriar}, M.~S. and {Shaner}, M.~B. and {Shao}, L. and {Shapiro}, B. and {Shawhan}, P. and {Sheperd}, A. and {Shoemaker}, D.~H. and {Shoemaker}, D.~M. and {Siellez}, K. and {Siemens}, X. and {Sieniawska}, M. and {Sigg}, D. and {Silva}, A.~D. and {Singer}, L.~P. and {Singh}, A. and {Singhal}, A. and {Sintes}, A.~M. and {Slagmolen}, B.~J.~J. and {Smith}, B. and {Smith}, J.~R. and {Smith}, R.~J.~E. and {Somala}, S. and {Son}, E.~J. and {Sonnenberg}, J.~A. and {Sorazu}, B. and {Sorrentino}, F. and {Souradeep}, T. and {Spencer}, A.~P. and {Srivastava}, A.~K. and {Staats}, K. and {Staley}, A. and {Steinke}, M. and {Steinlechner}, J. and {Steinlechner}, S. and {Steinmeyer}, D. and {Stevenson}, S.~P. and {Stone}, R. and {Stops}, D.~J. and {Strain}, K.~A. and {Stratta}, G. and {Strigin}, S.~E. and {Strunk}, A. and {Sturani}, R. and {Stuver}, A.~L. and {Summerscales}, T.~Z. and {Sun}, L. and {Sunil}, S. and {Suresh}, J. and {Sutton}, P.~J. and {Swinkels}, B.~L. and {Szczepa{\'n}czyk}, M.~J. and {Tacca}, M. and {Tait}, S.~C. and {Talbot}, C. and {Talukder}, D. and {Tanner}, D.~B. and {T{\'a}pai}, M. and {Taracchini}, A. and {Tasson}, J.~D. and {Taylor}, J.~A. and {Taylor}, R. and {Tewari}, S.~V. and {Theeg}, T. and {Thies}, F. and {Thomas}, E.~G. and {Thomas}, M. and {Thomas}, P. and {Thorne}, K.~A. and {Thorne}, K.~S. and {Thrane}, E. and {Tiwari}, S. and {Tiwari}, V. and {Tokmakov}, K.~V. and {Toland}, K. and {Tonelli}, M. and {Tornasi}, Z. and {Torres-Forn{\'e}}, A. and {Torrie}, C.~I. and {T{\"o}yr{\"a}}, D. and {Travasso}, F. and {Traylor}, G. and {Trinastic}, J. and {Tringali}, M.~C. and {Trozzo}, L. and {Tsang}, K.~W. and {Tse}, M. and {Tso}, R. and {Tsukada}, L. and {Tsuna}, D. and {Tuyenbayev}, D. and {Ueno}, K. and {Ugolini}, D. and {Unnikrishnan}, C.~S. and {Urban}, A.~L. and {Usman}, S.~A. and {Vahlbruch}, H. and {Vajente}, G. and {Valdes}, G. and {van Bakel}, N. and {van Beuzekom}, M. and {van den Brand}, J.~F.~J. and {Van Den Broeck}, C. and {Vander-Hyde}, D.~C. and {van der Schaaf}, L. and {van Heijningen}, J.~V. and {van Veggel}, A.~A. and {Vardaro}, M. and {Varma}, V. and {Vass}, S. and {Vas{\'u}th}, M. and {Vecchio}, A. and {Vedovato}, G. and {Veitch}, J. and {Veitch}, P.~J. and {Venkateswara}, K. and {Venugopalan}, G. and {Verkindt}, D. and {Vetrano}, F. and {Vicer{\'e}}, A. and {Viets}, A.~D. and {Vinciguerra}, S. and {Vine}, D.~J. and {Vinet}, J. -Y. and {Vitale}, S. and {Vo}, T. and {Vocca}, H. and {Vorvick}, C. and {Vyatchanin}, S.~P. and {Wade}, A.~R. and {Wade}, L.~E. and {Wade}, M. and {Walet}, R. and {Walker}, M. and {Wallace}, L. and {Walsh}, S. and {Wang}, G. and {Wang}, H. and {Wang}, J.~Z. and {Wang}, W.~H. and {Wang}, Y.~F. and {Ward}, R.~L. and {Warner}, J. and {Was}, M. and {Watchi}, J. and {Weaver}, B. and {Wei}, L. -W. and {Weinert}, M. and {Weinstein}, A.~J. and {Weiss}, R. and {Wen}, L. and {Wessel}, E.~K. and {We{\ss}els}, P. and {Westerweck}, J. and {Westphal}, T. and {Wette}, K. and {Whelan}, J.~T. and {Whitcomb}, S.~E. and {Whiting}, B.~F. and {Whittle}, C. and {Wilken}, D. and {Williams}, D. and {Williams}, R.~D. and {Williamson}, A.~R. and {Willis}, J.~L. and {Willke}, B. and {Wimmer}, M.~H. and {Winkler}, W. and {Wipf}, C.~C. and {Wittel}, H. and {Woan}, G. and {Woehler}, J. and {Wofford}, J. and {Wong}, K.~W.~K. and {Worden}, J. and {Wright}, J.~L. and {Wu}, D.~S. and {Wysocki}, D.~M. and {Xiao}, S. and {Yamamoto}, H. and {Yancey}, C.~C. and {Yang}, L. and {Yap}, M.~J. and {Yazback}, M. and {Yu}, Hang and {Yu}, Haocun and {Yvert}, M. and {Zadro{\.z}ny}, A. and {Zanolin}, M. and {Zelenova}, T. and {Zendri}, J. -P. and {Zevin}, M. and {Zhang}, L. and {Zhang}, M. and {Zhang}, T. and {Zhang}, Y. -H. and {Zhao}, C. and {Zhou}, M. and {Zhou}, Z. and {Zhu}, S.~J. and {Zhu}, X.~J. and {Zimmerman}, A.~B. and {Zucker}, M.~E. and {Zweizig}, J. and {(LIGO Scientific Collaboration} and {Virgo Collaboration} and {Burns}, E. and {Veres}, P. and {Kocevski}, D. and {Racusin}, J. and {Goldstein}, A. and {Connaughton}, V. and {Briggs}, M.~S. and {Blackburn}, L. and {Hamburg}, R. and {Hui}, C.~M. and {von Kienlin}, A. and {McEnery}, J. and {Preece}, R.~D. and {Wilson-Hodge}, C.~A. and {Bissaldi}, E. and {Cleveland}, W.~H. and {Gibby}, M.~H. and {Giles}, M.~M. and {Kippen}, R.~M. and {McBreen}, S. and {Meegan}, C.~A. and {Paciesas}, W.~S. and {Poolakkil}, S. and {Roberts}, O.~J. and {Stanbro}, M. and {Gamma-ray Burst Monitor}, (Fermi and {Savchenko}, V. and {Ferrigno}, C. and {Kuulkers}, E. and {Bazzano}, A. and {Bozzo}, E. and {Brandt}, S. and {Chenevez}, J. and {Courvoisier}, T.~J. -L. and {Diehl}, R. and {Domingo}, A. and {Hanlon}, L. and {Jourdain}, E. and {Laurent}, P. and {Lebrun}, F. and {Lutovinov}, A. and {Mereghetti}, S. and {Natalucci}, L. and {Rodi}, J. and {Roques}, J. -P. and {Sunyaev}, R. and {Ubertini}, P. and {(INTEGRAL}},
        title = "{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}",
      journal = {\apjl},
     keywords = {binaries: close, gamma-ray burst: general, gravitational waves, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = 2017,
        month = oct,
       volume = {848},
       number = {2},
          eid = {L13},
        pages = {L13},
          doi = {10.3847/2041-8213/aa920c},
archivePrefix = {arXiv},
       eprint = {1710.05834},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...848L..13A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abbott2018,
       author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Abernathy}, M.~R. and {Acernese}, F. and {Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and {Adhikari}, R.~X. and {Adya}, V.~B. and {Affeldt}, C. and {Agathos}, M. and {Agatsuma}, K. and {Aggarwal}, N. and {Aguiar}, O.~D. and {Aiello}, L. and {Ain}, A. and {Ajith}, P. and {Akutsu}, T. and {Allen}, B. and {Allocca}, A. and {Altin}, P.~A. and {Ananyeva}, A. and {Anderson}, S.~B. and {Anderson}, W.~G. and {Ando}, M. and {Appert}, S. and {Arai}, K. and {Araya}, A. and {Araya}, M.~C. and {Areeda}, J.~S. and {Arnaud}, N. and {Arun}, K.~G. and {Asada}, H. and {Ascenzi}, S. and {Ashton}, G. and {Aso}, Y. and {Ast}, M. and {Aston}, S.~M. and {Astone}, P. and {Atsuta}, S. and {Aufmuth}, P. and {Aulbert}, C. and {Avila-Alvarez}, A. and {Awai}, K. and {Babak}, S. and {Bacon}, P. and {Bader}, M.~K.~M. and {Baiotti}, L. and {Baker}, P.~T. and {Baldaccini}, F. and {Ballardin}, G. and {Ballmer}, S.~W. and {Barayoga}, J.~C. and {Barclay}, S.~E. and {Barish}, B.~C. and {Barker}, D. and {Barone}, F. and {Barr}, B. and {Barsotti}, L. and {Barsuglia}, M. and {Barta}, D. and {Bartlett}, J. and {Barton}, M.~A. and {Bartos}, I. and {Bassiri}, R. and {Basti}, A. and {Batch}, J.~C. and {Baune}, C. and {Bavigadda}, V. and {Bazzan}, M. and {B{\'e}csy}, B. and {Beer}, C. and {Bejger}, M. and {Belahcene}, I. and {Belgin}, M. and {Bell}, A.~S. and {Berger}, B.~K. and {Bergmann}, G. and {Berry}, C.~P.~L. and {Bersanetti}, D. and {Bertolini}, A. and {Betzwieser}, J. and {Bhagwat}, S. and {Bhandare}, R. and {Bilenko}, I.~A. and {Billingsley}, G. and {Billman}, C.~R. and {Birch}, J. and {Birney}, R. and {Birnholtz}, O. and {Biscans}, S. and {Bisht}, A. and {Bitossi}, M. and {Biwer}, C. and {Bizouard}, M.~A. and {Blackburn}, J.~K. and {Blackman}, J. and {Blair}, C.~D. and {Blair}, D.~G. and {Blair}, R.~M. and {Bloemen}, S. and {Bock}, O. and {Boer}, M. and {Bogaert}, G. and {Bohe}, A. and {Bondu}, F. and {Bonnand}, R. and {Boom}, B.~A. and {Bork}, R. and {Boschi}, V. and {Bose}, S. and {Bouffanais}, Y. and {Bozzi}, A. and {Bradaschia}, C. and {Brady}, P.~R. and {Braginsky}, V.~B. and {Branchesi}, M. and {Brau}, J.~E. and {Briant}, T. and {Brillet}, A. and {Brinkmann}, M. and {Brisson}, V. and {Brockill}, P. and {Broida}, J.~E. and {Brooks}, A.~F. and {Brown}, D.~A. and {Brown}, D.~D. and {Brown}, N.~M. and {Brunett}, S. and {Buchanan}, C.~C. and {Buikema}, A. and {Bulik}, T. and {Bulten}, H.~J. and {Buonanno}, A. and {Buskulic}, D. and {Buy}, C. and {Byer}, R.~L. and {Cabero}, M. and {Cadonati}, L. and {Cagnoli}, G. and {Cahillane}, C. and {Calder{\'o}n Bustillo}, J. and {Callister}, T.~A. and {Calloni}, E. and {Camp}, J.~B. and {Cannon}, K.~C. and {Cao}, H. and {Cao}, J. and {Capano}, C.~D. and {Capocasa}, E. and {Carbognani}, F. and {Caride}, S. and {Casanueva Diaz}, J. and {Casentini}, C. and {Caudill}, S. and {Cavagli{\`a}}, M. and {Cavalier}, F. and {Cavalieri}, R. and {Cella}, G. and {Cepeda}, C.~B. and {Cerboni Baiardi}, L. and {Cerretani}, G. and {Cesarini}, E. and {Chamberlin}, S.~J. and {Chan}, M. and {Chao}, S. and {Charlton}, P. and {Chassande-Mottin}, E. and {Cheeseboro}, B.~D. and {Chen}, H.~Y. and {Chen}, Y. and {Cheng}, H. -P. and {Chincarini}, A. and {Chiummo}, A. and {Chmiel}, T. and {Cho}, H.~S. and {Cho}, M. and {Chow}, J.~H. and {Christensen}, N. and {Chu}, Q. and {Chua}, A.~J.~K. and {Chua}, S. and {Chung}, S. and {Ciani}, G. and {Clara}, F. and {Clark}, J.~A. and {Cleva}, F. and {Cocchieri}, C. and {Coccia}, E. and {Cohadon}, P. -F. and {Colla}, A. and {Collette}, C.~G. and {Cominsky}, L. and {Constancio}, M. and {Conti}, L. and {Cooper}, S.~J. and {Corbitt}, T.~R. and {Cornish}, N. and {Corsi}, A. and {Cortese}, S. and {Costa}, C.~A. and {Coughlin}, M.~W. and {Coughlin}, S.~B. and {Coulon}, J. -P. and {Countryman}, S.~T. and {Couvares}, P. and {Covas}, P.~B. and {Cowan}, E.~E. and {Coward}, D.~M. and {Cowart}, M.~J. and {Coyne}, D.~C. and {Coyne}, R. and {Creighton}, J.~D.~E. and {Creighton}, T.~D. and {Cripe}, J. and {Crowder}, S.~G. and {Cullen}, T.~J. and {Cumming}, A. and {Cunningham}, L. and {Cuoco}, E. and {Dal Canton}, T. and {Danilishin}, S.~L. and {D'Antonio}, S. and {Danzmann}, K. and {Dasgupta}, A. and {da Silva Costa}, C.~F. and {Dattilo}, V. and {Dave}, I. and {Davier}, M. and {Davies}, G.~S. and {Davis}, D. and {Daw}, E.~J. and {Day}, B. and {Day}, R. and {de}, S. and {Debra}, D. and {Debreczeni}, G. and {Degallaix}, J. and {de Laurentis}, M. and {Del{\'e}glise}, S. and {Del Pozzo}, W. and {Denker}, T. and {Dent}, T. and {Dergachev}, V. and {De Rosa}, R. and {Derosa}, R.~T. and {Desalvo}, R. and {Devine}, R.~C. and {Dhurandhar}, S. and {D{\'\i}az}, M.~C. and {di Fiore}, L. and {di Giovanni}, M. and {di Girolamo}, T. and {di Lieto}, A. and {di Pace}, S. and {di Palma}, I. and {di Virgilio}, A. and {Doctor}, Z. and {Doi}, K. and {Dolique}, V. and {Donovan}, F. and {Dooley}, K.~L. and {Doravari}, S. and {Dorrington}, I. and {Douglas}, R. and {Dovale {\'A}lvarez}, M. and {Downes}, T.~P. and {Drago}, M. and {Drever}, R.~W.~P. and {Driggers}, J.~C. and {Du}, Z. and {Ducrot}, M. and {Dwyer}, S.~E. and {Eda}, K. and {Edo}, T.~B. and {Edwards}, M.~C. and {Effler}, A. and {Eggenstein}, H. -B. and {Ehrens}, P. and {Eichholz}, J. and {Eikenberry}, S.~S. and {Eisenstein}, R.~A. and {Essick}, R.~C. and {Etienne}, Z. and {Etzel}, T. and {Evans}, M. and {Evans}, T.~M. and {Everett}, R. and {Factourovich}, M. and {Fafone}, V. and {Fair}, H. and {Fairhurst}, S. and {Fan}, X. and {Farinon}, S. and {Farr}, B. and {Farr}, W.~M. and {Fauchon-Jones}, E.~J. and {Favata}, M. and {Fays}, M. and {Fehrmann}, H. and {Fejer}, M.~M. and {Fern{\'a}ndez Galiana}, A. and {Ferrante}, I. and {Ferreira}, E.~C. and {Ferrini}, F. and {Fidecaro}, F. and {Fiori}, I. and {Fiorucci}, D. and {Fisher}, R.~P. and {Flaminio}, R. and {Fletcher}, M. and {Fong}, H. and {Forsyth}, S.~S. and {Fournier}, J. -D. and {Frasca}, S. and {Frasconi}, F. and {Frei}, Z. and {Freise}, A. and {Frey}, R. and {Frey}, V. and {Fries}, E.~M. and {Fritschel}, P. and {Frolov}, V.~V. and {Fujii}, Y. and {Fujimoto}, M. -K. and {Fulda}, P. and {Fyffe}, M. and {Gabbard}, H. and {Gadre}, B.~U. and {Gaebel}, S.~M. and {Gair}, J.~R. and {Gammaitoni}, L. and {Gaonkar}, S.~G. and {Garufi}, F. and {Gaur}, G. and {Gayathri}, V. and {Gehrels}, N. and {Gemme}, G. and {Genin}, E. and {Gennai}, A. and {George}, J. and {Gergely}, L. and {Germain}, V. and {Ghonge}, S. and {Ghosh}, Abhirup and {Ghosh}, Archisman and {Ghosh}, S. and {Giaime}, J.~A. and {Giardina}, K.~D. and {Giazotto}, A. and {Gill}, K. and {Glaefke}, A. and {Goetz}, E. and {Goetz}, R. and {Gondan}, L. and {Gonz{\'a}lez}, G. and {Gonzalez Castro}, J.~M. and {Gopakumar}, A. and {Gorodetsky}, M.~L. and {Gossan}, S.~E. and {Gosselin}, M. and {Gouaty}, R. and {Grado}, A. and {Graef}, C. and {Granata}, M. and {Grant}, A. and {Gras}, S. and {Gray}, C. and {Greco}, G. and {Green}, A.~C. and {Groot}, P. and {Grote}, H. and {Grunewald}, S. and {Guidi}, G.~M. and {Guo}, X. and {Gupta}, A. and {Gupta}, M.~K. and {Gushwa}, K.~E. and {Gustafson}, E.~K. and {Gustafson}, R. and {Hacker}, J.~J. and {Hagiwara}, A. and {Hall}, B.~R. and {Hall}, E.~D. and {Hammond}, G. and {Haney}, M. and {Hanke}, M.~M. and {Hanks}, J. and {Hanna}, C. and {Hannam}, M.~D. and {Hanson}, J. and {Hardwick}, T. and {Harms}, J. and {Harry}, G.~M. and {Harry}, I.~W. and {Hart}, M.~J. and {Hartman}, M.~T. and {Haster}, C. -J. and {Haughian}, K. and {Hayama}, K. and {Healy}, J. and {Heidmann}, A. and {Heintze}, M.~C. and {Heitmann}, H. and {Hello}, P. and {Hemming}, G. and {Hendry}, M. and {Heng}, I.~S. and {Hennig}, J. and {Henry}, J. and {Heptonstall}, A.~W. and {Heurs}, M. and {Hild}, S. and {Hirose}, E. and {Hoak}, D. and {Hofman}, D. and {Holt}, K. and {Holz}, D.~E. and {Hopkins}, P. and {Hough}, J. and {Houston}, E.~A. and {Howell}, E.~J. and {Hu}, Y.~M. and {Huerta}, E.~A. and {Huet}, D. and {Hughey}, B. and {Husa}, S. and {Huttner}, S.~H. and {Huynh-Dinh}, T. and {Indik}, N. and {Ingram}, D.~R. and {Inta}, R. and {Ioka}, K. and {Isa}, H.~N. and {Isac}, J. -M. and {Isi}, M. and {Isogai}, T. and {Itoh}, Y. and {Iyer}, B.~R. and {Izumi}, K. and {Jacqmin}, T. and {Jani}, K. and {Jaranowski}, P. and {Jawahar}, S. and {Jim{\'e}nez-Forteza}, F. and {Johnson}, W.~W. and {Jones}, D.~I. and {Jones}, R. and {Jonker}, R.~J.~G. and {Ju}, L. and {Junker}, J. and {Kagawa}, T. and {Kajita}, T. and {Kakizaki}, M. and {Kalaghatgi}, C.~V. and {Kalogera}, V. and {Kamiizumi}, M. and {Kanda}, N. and {Kandhasamy}, S. and {Kanemura}, S. and {Kaneyama}, M. and {Kang}, G. and {Kanner}, J.~B. and {Karki}, S. and {Karvinen}, K.~S. and {Kasprzack}, M. and {Kataoka}, Y. and {Katsavounidis}, E. and {Katzman}, W. and {Kaufer}, S. and {Kaur}, T. and {Kawabe}, K. and {Kawai}, N. and {Kawamura}, S. and {K{\'e}f{\'e}lian}, F. and {Keitel}, D. and {Kelley}, D.~B. and {Kennedy}, R. and {Key}, J.~S. and {Khalili}, F.~Y. and {Khan}, I. and {Khan}, S. and {Khan}, Z. and {Khazanov}, E.~A. and {Kijbunchoo}, N. and {Kim}, C. and {Kim}, H. and {Kim}, J.~C. and {Kim}, J. and {Kim}, W. and {Kim}, Y. -M. and {Kimbrell}, S.~J. and {Kimura}, N. and {King}, E.~J. and {King}, P.~J. and {Kirchhoff}, R. and {Kissel}, J.~S. and {Klein}, B. and {Kleybolte}, L. and {Klimenko}, S. and {Koch}, P. and {Koehlenbeck}, S.~M. and {Kojima}, Y. and {Kokeyama}, K. and {Koley}, S. and {Komori}, K. and {Kondrashov}, V. and {Kontos}, A. and {Korobko}, M. and {Korth}, W.~Z. and {Kotake}, K. and {Kowalska}, I. and {Kozak}, D.~B. and {Kr{\"a}mer}, C. and {Kringel}, V. and {Krishnan}, B. and {Kr{\'o}lak}, A. and {Kuehn}, G. and {Kumar}, P. and {Kumar}, Rahul and {Kumar}, Rakesh and {Kuo}, L. and {Kuroda}, K. and {Kutynia}, A. and {Kuwahara}, Y. and {Lackey}, B.~D. and {Landry}, M. and {Lang}, R.~N. and {Lange}, J. and {Lantz}, B. and {Lanza}, R.~K. and {Lartaux-Vollard}, A. and {Lasky}, P.~D. and {Laxen}, M. and {Lazzarini}, A. and {Lazzaro}, C. and {Leaci}, P. and {Leavey}, S. and {Lebigot}, E.~O. and {Lee}, C.~H. and {Lee}, H.~K. and {Lee}, H.~M. and {Lee}, H.~W. and {Lee}, K. and {Lehmann}, J. and {Lenon}, A. and {Leonardi}, M. and {Leong}, J.~R. and {Leroy}, N. and {Letendre}, N. and {Levin}, Y. and {Li}, T.~G.~F. and {Libson}, A. and {Littenberg}, T.~B. and {Liu}, J. and {Lockerbie}, N.~A. and {Lombardi}, A.~L. and {London}, L.~T. and {Lord}, J.~E. and {Lorenzini}, M. and {Loriette}, V. and {Lormand}, M. and {Losurdo}, G. and {Lough}, J.~D. and {Lousto}, C.~O. and {Lovelace}, G. and {L{\"u}ck}, H. and {Lundgren}, A.~P. and {Lynch}, R. and {Ma}, Y. and {Macfoy}, S. and {Machenschalk}, B. and {Macinnis}, M. and {MacLeod}, D.~M. and {Maga{\~n}a-Sandoval}, F. and {Majorana}, E. and {Maksimovic}, I. and {Malvezzi}, V. and {Man}, N. and {Mandic}, V. and {Mangano}, V. and {Mano}, S. and {Mansell}, G.~L. and {Manske}, M. and {Mantovani}, M. and {Marchesoni}, F. and {Marchio}, M. and {Marion}, F. and {M{\'a}rka}, S. and {M{\'a}rka}, Z. and {Markosyan}, A.~S. and {Maros}, E. and {Martelli}, F. and {Martellini}, L. and {Martin}, I.~W. and {Martynov}, D.~V. and {Mason}, K. and {Masserot}, A. and {Massinger}, T.~J. and {Masso-Reid}, M. and {Mastrogiovanni}, S. and {Matichard}, F. and {Matone}, L. and {Matsumoto}, N. and {Matsushima}, F. and {Mavalvala}, N. and {Mazumder}, N. and {McCarthy}, R. and {McClelland}, D.~E. and {McCormick}, S. and {McGrath}, C. and {McGuire}, S.~C. and {McIntyre}, G. and {McIver}, J. and {McManus}, D.~J. and {McRae}, T. and {McWilliams}, S.~T. and {Meacher}, D. and {Meadors}, G.~D. and {Meidam}, J. and {Melatos}, A. and {Mendell}, G. and {Mendoza-Gandara}, D. and {Mercer}, R.~A. and {Merilh}, E.~L. and {Merzougui}, M. and {Meshkov}, S. and {Messenger}, C. and {Messick}, C. and {Metzdorff}, R. and {Meyers}, P.~M. and {Mezzani}, F. and {Miao}, H. and {Michel}, C. and {Michimura}, Y. and {Middleton}, H. and {Mikhailov}, E.~E. and {Milano}, L. and {Miller}, A.~L. and {Miller}, A. and {Miller}, B.~B. and {Miller}, J. and {Millhouse}, M. and {Minenkov}, Y. and {Ming}, J. and {Mirshekari}, S. and {Mishra}, C. and {Mitrofanov}, V.~P. and {Mitselmakher}, G. and {Mittleman}, R. and {Miyakawa}, O. and {Miyamoto}, A. and {Miyamoto}, T. and {Miyoki}, S. and {Moggi}, A. and {Mohan}, M. and {Mohapatra}, S.~R.~P. and {Montani}, M. and {Moore}, B.~C. and {Moore}, C.~J. and {Moraru}, D. and {Moreno}, G. and {Morii}, W. and {Morisaki}, S. and {Moriwaki}, Y. and {Morriss}, S.~R. and {Mours}, B. and {Mow-Lowry}, C.~M. and {Mueller}, G. and {Muir}, A.~W. and {Mukherjee}, Arunava and {Mukherjee}, D. and {Mukherjee}, S. and {Mukund}, N. and {Mullavey}, A. and {Munch}, J. and {Muniz}, E.~A.~M. and {Murray}, P.~G. and {Mytidis}, A. and {Nagano}, S. and {Nakamura}, K. and {Nakamura}, T. and {Nakano}, H. and {Nakano}, Masaya and {Nakano}, Masayuki and {Nakao}, K. and {Napier}, K. and {Nardecchia}, I. and {Narikawa}, T. and {Naticchioni}, L. and {Nelemans}, G. and {Nelson}, T.~J.~N. and {Neri}, M. and {Nery}, M. and {Neunzert}, A. and {Newport}, J.~M. and {Newton}, G. and {Nguyen}, T.~T. and {Ni}, W. -T. and {Nielsen}, A.~B. and {Nissanke}, S. and {Nitz}, A. and {Noack}, A. and {Nocera}, F. and {Nolting}, D. and {Normandin}, M.~E.~N. and {Nuttall}, L.~K. and {Oberling}, J. and {Ochsner}, E. and {Oelker}, E. and {Ogin}, G.~H. and {Oh}, J.~J. and {Oh}, S.~H. and {Ohashi}, M. and {Ohishi}, N. and {Ohkawa}, M. and {Ohme}, F. and {Okutomi}, K. and {Oliver}, M. and {Ono}, K. and {Ono}, Y. and {Oohara}, K. and {Oppermann}, P. and {Oram}, Richard J. and {O'Reilly}, B. and {O'Shaughnessy}, R. and {Ottaway}, D.~J. and {Overmier}, H. and {Owen}, B.~J. and {Pace}, A.~E. and {Page}, J. and {Pai}, A. and {Pai}, S.~A. and {Palamos}, J.~R. and {Palashov}, O. and {Palomba}, C. and {Pal-Singh}, A. and {Pan}, H. and {Pankow}, C. and {Pannarale}, F. and {Pant}, B.~C. and {Paoletti}, F. and {Paoli}, A. and {Papa}, M.~A. and {Paris}, H.~R. and {Parker}, W. and {Pascucci}, D. and {Pasqualetti}, A. and {Passaquieti}, R. and {Passuello}, D. and {Patricelli}, B. and {Pearlstone}, B.~L. and {Pedraza}, M. and {Pedurand}, R. and {Pekowsky}, L. and {Pele}, A. and {Pe{\~n}a Arellano}, F.~E. and {Penn}, S. and {Perez}, C.~J. and {Perreca}, A. and {Perri}, L.~M. and {Pfeiffer}, H.~P. and {Phelps}, M. and {Piccinni}, O.~J. and {Pichot}, M. and {Piergiovanni}, F. and {Pierro}, V. and {Pillant}, G. and {Pinard}, L. and {Pinto}, I.~M. and {Pitkin}, M. and {Poe}, M. and {Poggiani}, R. and {Popolizio}, P. and {Post}, A. and {Powell}, J. and {Prasad}, J. and {Pratt}, J.~W.~W. and {Predoi}, V. and {Prestegard}, T. and {Prijatelj}, M. and {Principe}, M. and {Privitera}, S. and {Prodi}, G.~A. and {Prokhorov}, L.~G. and {Puncken}, O. and {Punturo}, M. and {Puppo}, P. and {P{\"u}rrer}, M. and {Qi}, H. and {Qin}, J. and {Qiu}, S. and {Quetschke}, V. and {Quintero}, E.~A. and {Quitzow-James}, R. and {Raab}, F.~J. and {Rabeling}, D.~S. and {Radkins}, H. and {Raffai}, P. and {Raja}, S. and {Rajan}, C. and {Rakhmanov}, M. and {Rapagnani}, P. and {Raymond}, V. and {Razzano}, M. and {Re}, V. and {Read}, J. and {Regimbau}, T. and {Rei}, L. and {Reid}, S. and {Reitze}, D.~H. and {Rew}, H. and {Reyes}, S.~D. and {Rhoades}, E. and {Ricci}, F. and {Riles}, K. and {Rizzo}, M. and {Robertson}, N.~A. and {Robie}, R. and {Robinet}, F. and {Rocchi}, A. and {Rolland}, L. and {Rollins}, J.~G. and {Roma}, V.~J. and {Romano}, R. and {Romie}, J.~H. and {Rosi{\'n}ska}, D. and {Rowan}, S. and {R{\"u}diger}, A. and {Ruggi}, P. and {Ryan}, K. and {Sachdev}, S. and {Sadecki}, T. and {Sadeghian}, L. and {Sago}, N. and {Saijo}, M. and {Saito}, Y. and {Sakai}, K. and {Sakellariadou}, M. and {Salconi}, L. and {Saleem}, M. and {Salemi}, F. and {Samajdar}, A. and {Sammut}, L. and {Sampson}, L.~M. and {Sanchez}, E.~J. and {Sandberg}, V. and {Sanders}, J.~R. and {Sasaki}, Y. and {Sassolas}, B. and {Sathyaprakash}, B.~S. and {Sato}, S. and {Sato}, T. and {Saulson}, P.~R. and {Sauter}, O. and {Savage}, R.~L. and {Sawadsky}, A. and {Schale}, P. and {Scheuer}, J. and {Schmidt}, E. and {Schmidt}, J. and {Schmidt}, P. and {Schnabel}, R. and {Schofield}, R.~M.~S. and {Sch{\"o}nbeck}, A. and {Schreiber}, E. and {Schuette}, D. and {Schutz}, B.~F. and {Schwalbe}, S.~G. and {Scott}, J. and {Scott}, S.~M. and {Sekiguchi}, T. and {Sekiguchi}, Y. and {Sellers}, D. and {Sengupta}, A.~S. and {Sentenac}, D. and {Sequino}, V. and {Sergeev}, A. and {Setyawati}, Y. and {Shaddock}, D.~A. and {Shaffer}, T.~J. and {Shahriar}, M.~S. and {Shapiro}, B. and {Shawhan}, P. and {Sheperd}, A. and {Shibata}, M. and {Shikano}, Y. and {Shimoda}, T. and {Shoda}, A. and {Shoemaker}, D.~H. and {Shoemaker}, D.~M. and {Siellez}, K. and {Siemens}, X. and {Sieniawska}, M. and {Sigg}, D. and {Silva}, A.~D. and {Singer}, A. and {Singer}, L.~P. and {Singh}, A. and {Singh}, R. and {Singhal}, A. and {Sintes}, A.~M. and {Slagmolen}, B.~J.~J. and {Smith}, B. and {Smith}, J.~R. and {Smith}, R.~J.~E. and {Somiya}, K. and {Son}, E.~J. and {Sorazu}, B. and {Sorrentino}, F. and {Souradeep}, T. and {Spencer}, A.~P. and {Srivastava}, A.~K. and {Staley}, A. and {Steinke}, M. and {Steinlechner}, J. and {Steinlechner}, S. and {Steinmeyer}, D. and {Stephens}, B.~C. and {Stevenson}, S.~P. and {Stone}, R. and {Strain}, K.~A. and {Straniero}, N. and {Stratta}, G. and {Strigin}, S.~E. and {Sturani}, R. and {Stuver}, A.~L. and {Sugimoto}, Y. and {Summerscales}, T.~Z. and {Sun}, L. and {Sunil}, S. and {Sutton}, P.~J. and {Suzuki}, T. and {Swinkels}, B.~L. and {Szczepa{\'n}czyk}, M.~J. and {Tacca}, M. and {Tagoshi}, H. and {Takada}, S. and {Takahashi}, H. and {Takahashi}, R. and {Takamori}, A. and {Talukder}, D. and {Tanaka}, H. and {Tanaka}, K. and {Tanaka}, T. and {Tanner}, D.~B. and {T{\'a}pai}, M. and {Taracchini}, A. and {Tatsumi}, D. and {Taylor}, R. and {Telada}, S. and {Theeg}, T. and {Thomas}, E.~G. and {Thomas}, M. and {Thomas}, P. and {Thorne}, K.~A. and {Thrane}, E. and {Tippens}, T. and {Tiwari}, S. and {Tiwari}, V. and {Tokmakov}, K.~V. and {Toland}, K. and {Tomaru}, T. and {Tomlinson}, C. and {Tonelli}, M. and {Tornasi}, Z. and {Torrie}, C.~I. and {T{\"o}yr{\"a}}, D. and {Travasso}, F. and {Traylor}, G. and {Trifir{\`o}}, D. and {Trinastic}, J. and {Tringali}, M.~C. and {Trozzo}, L. and {Tse}, M. and {Tso}, R. and {Tsubono}, K. and {Tsuzuki}, T. and {Turconi}, M. and {Tuyenbayev}, D. and {Uchiyama}, T. and {Uehara}, T. and {Ueki}, S. and {Ueno}, K. and {Ugolini}, D. and {Unnikrishnan}, C.~S. and {Urban}, A.~L. and {Ushiba}, T. and {Usman}, S.~A. and {Vahlbruch}, H. and {Vajente}, G. and {Valdes}, G. and {van Bakel}, N. and {van Beuzekom}, M. and {van den Brand}, J.~F.~J. and {van den Broeck}, C. and {Vander-Hyde}, D.~C. and {van der Schaaf}, L. and {van Heijningen}, J.~V. and {van Putten}, M.~H.~P.~M. and {van Veggel}, A.~A. and {Vardaro}, M. and {Varma}, V. and {Vass}, S. and {Vas{\'u}th}, M. and {Vecchio}, A. and {Vedovato}, G. and {Veitch}, J. and {Veitch}, P.~J. and {Venkateswara}, K. and {Venugopalan}, G. and {Verkindt}, D. and {Vetrano}, F. and {Vicer{\'e}}, A. and {Viets}, A.~D. and {Vinciguerra}, S. and {Vine}, D.~J. and {Vinet}, J. -Y. and {Vitale}, S. and {Vo}, T. and {Vocca}, H. and {Vorvick}, C. and {Voss}, D.~V. and {Vousden}, W.~D. and {Vyatchanin}, S.~P. and {Wade}, A.~R. and {Wade}, L.~E. and {Wade}, M. and {Wakamatsu}, T. and {Walker}, M. and {Wallace}, L. and {Walsh}, S. and {Wang}, G. and {Wang}, H. and {Wang}, M. and {Wang}, Y. and {Ward}, R.~L. and {Warner}, J. and {Was}, M. and {Watchi}, J. and {Weaver}, B. and {Wei}, L. -W. and {Weinert}, M. and {Weinstein}, A.~J. and {Weiss}, R. and {Wen}, L. and {We{\ss}els}, P. and {Westphal}, T. and {Wette}, K. and {Whelan}, J.~T. and {Whiting}, B.~F. and {Whittle}, C. and {Williams}, D. and {Williams}, R.~D. and {Williamson}, A.~R. and {Willis}, J.~L. and {Willke}, B. and {Wimmer}, M.~H. and {Winkler}, W. and {Wipf}, C.~C. and {Wittel}, H. and {Woan}, G. and {Woehler}, J. and {Worden}, J. and {Wright}, J.~L. and {Wu}, D.~S. and {Wu}, G. and {Yam}, W. and {Yamamoto}, H. and {Yamamoto}, K. and {Yamamoto}, T. and {Yancey}, C.~C. and {Yano}, K. and {Yap}, M.~J. and {Yokoyama}, J. and {Yokozawa}, T. and {Yoon}, T.~H. and {Yu}, Hang and {Yu}, Haocun and {Yuzurihara}, H. and {Yvert}, M. and {Zadro{\.z}ny}, A. and {Zangrando}, L. and {Zanolin}, M. and {Zeidler}, S. and {Zendri}, J. -P. and {Zevin}, M. and {Zhang}, L. and {Zhang}, M. and {Zhang}, T. and {Zhang}, Y. and {Zhao}, C. and {Zhou}, M. and {Zhou}, Z. and {Zhu}, S.~J. and {Zhu}, X.~J. and {Zucker}, M.~E. and {Zweizig}, J. and {Kagra Collaboration}, Ligo Scientific Collaboration and {VIRGO Collaboration}},
        title = "{Prospects for observing and localizing gravitational-wave transients with Advanced LIGO, Advanced Virgo and KAGRA}",
      journal = {Living Reviews in Relativity},
     keywords = {Gravitational waves, Gravitational-wave detectors, Electromagnetic counterparts, Data analysis, General Relativity and Quantum Cosmology, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = apr,
       volume = {21},
       number = {1},
          eid = {3},
        pages = {3},
          doi = {10.1007/s41114-018-0012-9},
archivePrefix = {arXiv},
       eprint = {1304.0670},
 primaryClass = {gr-qc},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018LRR....21....3A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Riess2021,
       author = {{Riess}, Adam G. and {Yuan}, Wenlong and {Macri}, Lucas M. and {Scolnic}, Dan and {Brout}, Dillon and {Casertano}, Stefano and {Jones}, David O. and {Murakami}, Yukei and {Anand}, Gagandeep S. and {Breuval}, Louise and {Brink}, Thomas G. and {Filippenko}, Alexei V. and {Hoffmann}, Samantha and {Jha}, Saurabh W. and {D'arcy Kenworthy}, W. and {Mackenty}, John and {Stahl}, Benjamin E. and {Zheng}, WeiKang},
        title = "{A Comprehensive Measurement of the Local Value of the Hubble Constant with 1 km s$^{-1}$ Mpc$^{-1}$ Uncertainty from the Hubble Space Telescope and the SH0ES Team}",
      journal = {\apjl},
     keywords = {Hubble constant, 758, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2022,
        month = jul,
       volume = {934},
       number = {1},
          eid = {L7},
        pages = {L7},
          doi = {10.3847/2041-8213/ac5c5b},
archivePrefix = {arXiv},
       eprint = {2112.04510},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022ApJ...934L...7R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Steinhardt2020,
       author = {{Steinhardt}, Charles L. and {Sneppen}, Albert and {Sen}, Bidisha},
        title = "{Effects of Supernova Redshift Uncertainties on the Determination of Cosmological Parameters}",
      journal = {\apj},
     keywords = {Cosmological parameters, Cosmology, Type Ia supernovae, Astronomy data analysis, Standard candles, 339, 343, 1728, 1858, 1563, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = oct,
       volume = {902},
       number = {1},
          eid = {14},
        pages = {14},
          doi = {10.3847/1538-4357/abb140},
archivePrefix = {arXiv},
       eprint = {2005.07707},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...902...14S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Planck2018,
       author = {{Aghanim}, N. and {Akrami}, Y. and
         {Ashdown}, M. and {Aumont}, J. and {Baccigalupi}, C. and
         {Ballardini}, M. and {Banday}, A.~J. and {Barreiro}, R.~B. and
         {Bartolo}, N. and {Basak}, S. and {Battye}, R. and {Benabed}, K. and
         {Bernard}, J. -P. and {Bersanelli}, M. and {Bielewicz}, P. and
         {Bock}, J.~J. and {Bond}, J.~R. and {Borrill}, J. and {Bouchet}, F.~R. and
         {Boulanger}, F. and {Bucher}, M. and {Burigana}, C. and
         {Butler}, R.~C. and {Calabrese}, E. and {Cardoso}, J. -F. and
         {Carron}, J. and {Challinor}, A. and {Chiang}, H.~C. and {Chluba}, J. and
         {Colombo}, L.~P.~L. and {Combet}, C. and {Contreras}, D. and
         {Crill}, B.~P. and {Cuttaia}, F. and {de Bernardis}, P. and
         {de Zotti}, G. and {Delabrouille}, J. and {Delouis}, J. -M. and
         {Di Valentino}, E. and {Diego}, J.~M. and {Dor{\'e}}, O. and
         {Douspis}, M. and {Ducout}, A. and {Dupac}, X. and {Dusini}, S. and
         {Efstathiou}, G. and {Elsner}, F. and {En{\ss}lin}, T.~A. and
         {Eriksen}, H.~K. and {Fantaye}, Y. and {Farhang}, M. and
         {Fergusson}, J. and {Fernandez-Cobos}, R. and {Finelli}, F. and
         {Forastieri}, F. and {Frailis}, M. and {Fraisse}, A.~A. and
         {Franceschi}, E. and {Frolov}, A. and {Galeotta}, S. and {Galli}, S. and
         {Ganga}, K. and {G{\'e}nova-Santos}, R.~T. and {Gerbino}, M. and
         {Ghosh}, T. and {Gonz{\'a}lez-Nuevo}, J. and {G{\'o}rski}, K.~M. and
         {Gratton}, S. and {Gruppuso}, A. and {Gudmundsson}, J.~E. and
         {Hamann}, J. and {Handley}, W. and {Hansen}, F.~K. and {Herranz}, D. and
         {Hildebrandt}, S.~R. and {Hivon}, E. and {Huang}, Z. and
         {Jaffe}, A.~H. and {Jones}, W.~C. and {Karakci}, A. and
         {Keih{\"a}nen}, E. and {Keskitalo}, R. and {Kiiveri}, K. and {Kim}, J. and
         {Kisner}, T.~S. and {Knox}, L. and {Krachmalnicoff}, N. and {Kunz}, M. and
         {Kurki-Suonio}, H. and {Lagache}, G. and {Lamarre}, J. -M. and
         {Lasenby}, A. and {Lattanzi}, M. and {Lawrence}, C.~R. and
         {Le Jeune}, M. and {Lemos}, P. and {Lesgourgues}, J. and {Levrier}, F. and
         {Lewis}, A. and {Liguori}, M. and {Lilje}, P.~B. and {Lilley}, M. and
         {Lindholm}, V. and {L{\'o}pez-Caniego}, M. and {Lubin}, P.~M. and
         {Ma}, Y. -Z. and {Mac{\'\i}as-P{\'e}rez}, J.~F. and {Maggio}, G. and
         {Maino}, D. and {Mandolesi}, N. and {Mangilli}, A. and
         {Marcos-Caballero}, A. and {Maris}, M. and {Martin}, P.~G. and
         {Martinelli}, M. and {Mart{\'\i}nez-Gonz{\'a}lez}, E. and
         {Matarrese}, S. and {Mauri}, N. and {McEwen}, J.~D. and
         {Meinhold}, P.~R. and {Melchiorri}, A. and {Mennella}, A. and
         {Migliaccio}, M. and {Millea}, M. and {Mitra}, S. and
         {Miville-Desch{\^e}nes}, M. -A. and {Molinari}, D. and {Montier}, L. and
         {Morgante}, G. and {Moss}, A. and {Natoli}, P. and
         {N{\o}rgaard-Nielsen}, H.~U. and {Pagano}, L. and {Paoletti}, D. and
         {Partridge}, B. and {Patanchon}, G. and {Peiris}, H.~V. and
         {Perrotta}, F. and {Pettorino}, V. and {Piacentini}, F. and
         {Polastri}, L. and {Polenta}, G. and {Puget}, J. -L. and
         {Rachen}, J.~P. and {Reinecke}, M. and {Remazeilles}, M. and
         {Renzi}, A. and {Rocha}, G. and {Rosset}, C. and {Roudier}, G. and
         {Rubi{\~n}o-Mart{\'\i}n}, J.~A. and {Ruiz-Granados}, B. and
         {Salvati}, L. and {Sandri}, M. and {Savelainen}, M. and {Scott}, D. and
         {Shellard}, E.~P.~S. and {Sirignano}, C. and {Sirri}, G. and
         {Spencer}, L.~D. and {Sunyaev}, R. and {Suur-Uski}, A. -S. and
         {Tauber}, J.~A. and {Tavagnacco}, D. and {Tenti}, M. and
         {Toffolatti}, L. and {Tomasi}, M. and {Trombetti}, T. and
         {Valenziano}, L. and {Valiviita}, J. and {Van Tent}, B. and
         {Vibert}, L. and {Vielva}, P. and {Villa}, F. and {Vittorio}, N. and {Wand
        elt}, B.~D. and {Wehus}, I.~K. and {White}, M. and {White}, S.~D.~M. and
         {Zacchei}, A. and {Zonca}, A.},
        title = "{Planck 2018 results. VI. Cosmological parameters}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = "2018",
        month = "Jul",
          eid = {arXiv:1807.06209},
        pages = {arXiv:1807.06209},
archivePrefix = {arXiv},
       eprint = {1807.06209},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018arXiv180706209P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mooley2022,
       author = {{Mooley}, Kunal P. and {Anderson}, Jay and {Lu}, Wenbin},
        title = "{Optical superluminal motion measurement in the neutron-star merger GW170817}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - Solar and Stellar Astrophysics, General Relativity and Quantum Cosmology},
         year = 2022,
        month = oct,
       volume = {610},
       number = {7931},
        pages = {273-276},
          doi = {10.1038/s41586-022-05145-7},
archivePrefix = {arXiv},
       eprint = {2210.06568},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022Natur.610..273M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hutsemekers1990,
       author = {{Hutsemekers}, Damien and {Surdej}, Jean},
        title = "{Formation of P Cygni Line Profiles in Relativistically Expanding Atmospheres}",
      journal = {\apj},
     keywords = {Pre-Main Sequence Stars, Quasars, Radiative Transfer, Spectral Line Width, Supernovae, Lorentz Transformations, Photons, Sobolev Space, Astrophysics, LINE PROFILES, QUASARS, RADIATIVE TRANSFER, RELATIVITY, STARS: SUPERNOVAE},
         year = 1990,
        month = oct,
       volume = {361},
        pages = {367},
          doi = {10.1086/169203},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1990ApJ...361..367H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Darbha2020,
       author = {{Darbha}, Siva and {Kasen}, Daniel},
        title = "{Inclination Dependence of Kilonova Light Curves from Globally Aspherical Geometries}",
      journal = {\apj},
     keywords = {Radiative transfer simulations, High energy astrophysics, Transient sources, Neutron stars, 1967, 1108, 739, 1851, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = jul,
       volume = {897},
       number = {2},
          eid = {150},
        pages = {150},
          doi = {10.3847/1538-4357/ab9a34},
archivePrefix = {arXiv},
       eprint = {2002.00299},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...897..150D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Rosswog2014,
       author = {{Rosswog}, S. and {Korobkin}, O. and {Arcones}, A. and {Thielemann}, F. -K. and {Piran}, T.},
        title = "{The long-term evolution of neutron star merger remnants - I. The impact of r-process nucleosynthesis}",
      journal = {\mnras},
     keywords = {hydrodynamics, nuclear reactions, nucleosynthesis, abundances, gamma-ray burst: general, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = mar,
       volume = {439},
       number = {1},
        pages = {744-756},
          doi = {10.1093/mnras/stt2502},
archivePrefix = {arXiv},
       eprint = {1307.2939},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014MNRAS.439..744R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{Dessart2005,
       author = {{Dessart}, L. and {Hillier}, D.~J.},
        title = "{Distance determinations using type II supernovae and the expanding photosphere method}",
      journal = {\aap},
     keywords = {radiative transfer, stars: atmospheres, stars: supernovae: general, line: formation, Astrophysics},
         year = 2005,
        month = aug,
       volume = {439},
       number = {2},
        pages = {671-685},
          doi = {10.1051/0004-6361:20053217},
archivePrefix = {arXiv},
       eprint = {astro-ph/0505465},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005A&A...439..671D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Ghisellini2013,
       author = {{Ghisellini}, Gabriele},
        title = "{Radiative Processes in High Energy Astrophysics}",
         year = 2013,
       volume = {873},
          doi = {10.1007/978-3-319-00612-3},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013LNP...873.....G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}





@ARTICLE{Hershkowitz1986,
       author = {{Hershkowitz}, S. and {Linder}, E. and {Wagoner}, R.~V.},
        title = "{Spectral Flux from Low-Density Photospheres: Approximate Results}",
      journal = {\apj},
     keywords = {Photosphere, Radiative Transfer, Stellar Atmospheres, Supernovae, Balmer Series, Hubble Constant, Opacity, Photoionization, Spectral Emission, Stellar Models, Thermodynamic Equilibrium, Astrophysics, RADIATIVE TRANSFER, STARS: ATMOSPHERES, STARS: SUPERNOVAE},
         year = 1986,
        month = apr,
       volume = {303},
        pages = {800},
          doi = {10.1086/164128},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986ApJ...303..800H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hershkowitz1986b,
       author = {{Hershkowitz}, S. and {Linder}, E. and {Wagoner}, R.~V.},
        title = "{Spectral Flux from Low-Density Photospheres: Approximate Results}",
      journal = {\apj},
     keywords = {Photosphere, Radiative Transfer, Stellar Atmospheres, Supernovae, Balmer Series, Hubble Constant, Opacity, Photoionization, Spectral Emission, Stellar Models, Thermodynamic Equilibrium, Astrophysics, RADIATIVE TRANSFER, STARS: ATMOSPHERES, STARS: SUPERNOVAE},
         year = 1986,
        month = apr,
       volume = {303},
        pages = {800},
          doi = {10.1086/164128},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986ApJ...303..800H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Pian2017,
       author = {{Pian}, E. and {D'Avanzo}, P. and {Benetti}, S. and {Branchesi}, M. and {Brocato}, E. and {Campana}, S. and {Cappellaro}, E. and {Covino}, S. and {D'Elia}, V. and {Fynbo}, J.~P.~U. and {Getman}, F. and {Ghirlanda}, G. and {Ghisellini}, G. and {Grado}, A. and {Greco}, G. and {Hjorth}, J. and {Kouveliotou}, C. and {Levan}, A. and {Limatola}, L. and {Malesani}, D. and {Mazzali}, P.~A. and {Melandri}, A. and {M{\o}ller}, P. and {Nicastro}, L. and {Palazzi}, E. and {Piranomonte}, S. and {Rossi}, A. and {Salafia}, O.~S. and {Selsing}, J. and {Stratta}, G. and {Tanaka}, M. and {Tanvir}, N.~R. and {Tomasella}, L. and {Watson}, D. and {Yang}, S. and {Amati}, L. and {Antonelli}, L.~A. and {Ascenzi}, S. and {Bernardini}, M.~G. and {Bo{\"e}r}, M. and {Bufano}, F. and {Bulgarelli}, A. and {Capaccioli}, M. and {Casella}, P. and {Castro-Tirado}, A.~J. and {Chassande-Mottin}, E. and {Ciolfi}, R. and {Copperwheat}, C.~M. and {Dadina}, M. and {De Cesare}, G. and {di Paola}, A. and {Fan}, Y.~Z. and {Gendre}, B. and {Giuffrida}, G. and {Giunta}, A. and {Hunt}, L.~K. and {Israel}, G.~L. and {Jin}, Z. -P. and {Kasliwal}, M.~M. and {Klose}, S. and {Lisi}, M. and {Longo}, F. and {Maiorano}, E. and {Mapelli}, M. and {Masetti}, N. and {Nava}, L. and {Patricelli}, B. and {Perley}, D. and {Pescalli}, A. and {Piran}, T. and {Possenti}, A. and {Pulone}, L. and {Razzano}, M. and {Salvaterra}, R. and {Schipani}, P. and {Spera}, M. and {Stamerra}, A. and {Stella}, L. and {Tagliaferri}, G. and {Testa}, V. and {Troja}, E. and {Turatto}, M. and {Vergani}, S.~D. and {Vergani}, D.},
        title = "{Spectroscopic identification of r-process nucleosynthesis in a double neutron-star merger}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = nov,
       volume = {551},
       number = {7678},
        pages = {67-70},
          doi = {10.1038/nature24298},
archivePrefix = {arXiv},
       eprint = {1710.05858},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Natur.551...67P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Watson2019,
       author = {{Watson}, Darach and {Hansen}, Camilla J. and {Selsing}, Jonatan and {Koch}, Andreas and {Malesani}, Daniele B. and {Andersen}, Anja C. and {Fynbo}, Johan P.~U. and {Arcones}, Almudena and {Bauswein}, Andreas and {Covino}, Stefano and {Grado}, Aniello and {Heintz}, Kasper E. and {Hunt}, Leslie and {Kouveliotou}, Chryssa and {Leloudas}, Giorgos and {Levan}, Andrew J. and {Mazzali}, Paolo and {Pian}, Elena},
        title = "{Identification of strontium in the merger of two neutron stars}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2019,
        month = oct,
       volume = {574},
       number = {7779},
        pages = {497-500},
          doi = {10.1038/s41586-019-1676-3},
archivePrefix = {arXiv},
       eprint = {1910.10510},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019Natur.574..497W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gall2017,
       author = {{Gall}, Christa and {Hjorth}, Jens and {Rosswog}, Stephan and {Tanvir}, Nial R. and {Levan}, Andrew J.},
        title = "{Lanthanides or Dust in Kilonovae: Lessons Learned from GW170817}",
      journal = {\apjl},
     keywords = {binaries: general, dust, extinction, gravitational waves, infrared: stars, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = nov,
       volume = {849},
       number = {2},
          eid = {L19},
        pages = {L19},
          doi = {10.3847/2041-8213/aa93f9},
archivePrefix = {arXiv},
       eprint = {1710.05863},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...849L..19G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Kirshner1974,
       author = {{Kirshner}, R.~P. and {Kwan}, J.},
        title = "{Distances to extragalactic supernovae.}",
      journal = {\apj},
     keywords = {Astrometry, Distance Measuring Equipment, Intergalactic Media, Stellar Spectrophotometry, Supernovae, Brightness Temperature, Galactic Clusters, Line Spectra, Photosphere, Variable Stars, Astrophysics},
         year = 1974,
        month = oct,
       volume = {193},
        pages = {27-36},
          doi = {10.1086/153123},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1974ApJ...193...27K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smartt2017,
       author = {{Smartt}, S.~J. and {Chen}, T. -W. and {Jerkstrand}, A. and {Coughlin}, M. and {Kankare}, E. and {Sim}, S.~A. and {Fraser}, M. and {Inserra}, C. and {Maguire}, K. and {Chambers}, K.~C. and {Huber}, M.~E. and {Kr{\"u}hler}, T. and {Leloudas}, G. and {Magee}, M. and {Shingles}, L.~J. and {Smith}, K.~W. and {Young}, D.~R. and {Tonry}, J. and {Kotak}, R. and {Gal-Yam}, A. and {Lyman}, J.~D. and {Homan}, D.~S. and {Agliozzo}, C. and {Anderson}, J.~P. and {Angus}, C.~R. and {Ashall}, C. and {Barbarino}, C. and {Bauer}, F.~E. and {Berton}, M. and {Botticella}, M.~T. and {Bulla}, M. and {Bulger}, J. and {Cannizzaro}, G. and {Cano}, Z. and {Cartier}, R. and {Cikota}, A. and {Clark}, P. and {De Cia}, A. and {Della Valle}, M. and {Denneau}, L. and {Dennefeld}, M. and {Dessart}, L. and {Dimitriadis}, G. and {Elias-Rosa}, N. and {Firth}, R.~E. and {Flewelling}, H. and {Fl{\"o}rs}, A. and {Franckowiak}, A. and {Frohmaier}, C. and {Galbany}, L. and {Gonz{\'a}lez-Gait{\'a}n}, S. and {Greiner}, J. and {Gromadzki}, M. and {Guelbenzu}, A. Nicuesa and {Guti{\'e}rrez}, C.~P. and {Hamanowicz}, A. and {Hanlon}, L. and {Harmanen}, J. and {Heintz}, K.~E. and {Heinze}, A. and {Hernandez}, M. -S. and {Hodgkin}, S.~T. and {Hook}, I.~M. and {Izzo}, L. and {James}, P.~A. and {Jonker}, P.~G. and {Kerzendorf}, W.~E. and {Klose}, S. and {Kostrzewa-Rutkowska}, Z. and {Kowalski}, M. and {Kromer}, M. and {Kuncarayakti}, H. and {Lawrence}, A. and {Lowe}, T.~B. and {Magnier}, E.~A. and {Manulis}, I. and {Martin-Carrillo}, A. and {Mattila}, S. and {McBrien}, O. and {M{\"u}ller}, A. and {Nordin}, J. and {O'Neill}, D. and {Onori}, F. and {Palmerio}, J.~T. and {Pastorello}, A. and {Patat}, F. and {Pignata}, G. and {Podsiadlowski}, Ph. and {Pumo}, M.~L. and {Prentice}, S.~J. and {Rau}, A. and {Razza}, A. and {Rest}, A. and {Reynolds}, T. and {Roy}, R. and {Ruiter}, A.~J. and {Rybicki}, K.~A. and {Salmon}, L. and {Schady}, P. and {Schultz}, A.~S.~B. and {Schweyer}, T. and {Seitenzahl}, I.~R. and {Smith}, M. and {Sollerman}, J. and {Stalder}, B. and {Stubbs}, C.~W. and {Sullivan}, M. and {Szegedi}, H. and {Taddia}, F. and {Taubenberger}, S. and {Terreran}, G. and {van Soelen}, B. and {Vos}, J. and {Wainscoat}, R.~J. and {Walton}, N.~A. and {Waters}, C. and {Weiland}, H. and {Willman}, M. and {Wiseman}, P. and {Wright}, D.~E. and {Wyrzykowski}, {\L}. and {Yaron}, O.},
        title = "{A kilonova as the electromagnetic counterpart to a gravitational-wave source}",
      journal = {Nature},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = nov,
       volume = {551},
       number = {7678},
        pages = {75-79},
          doi = {10.1038/nature24303},
archivePrefix = {arXiv},
       eprint = {1710.05841},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Natur.551...75S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Drout2017,
       author = {{Drout}, M.~R. and {Piro}, A.~L. and {Shappee}, B.~J. and {Kilpatrick}, C.~D. and {Simon}, J.~D. and {Contreras}, C. and {Coulter}, D.~A. and {Foley}, R.~J. and {Siebert}, M.~R. and {Morrell}, N. and {Boutsia}, K. and {Di Mille}, F. and {Holoien}, T.~W. -S. and {Kasen}, D. and {Kollmeier}, J.~A. and {Madore}, B.~F. and {Monson}, A.~J. and {Murguia-Berthier}, A. and {Pan}, Y. -C. and {Prochaska}, J.~X. and {Ramirez-Ruiz}, E. and {Rest}, A. and {Adams}, C. and {Alatalo}, K. and {Ba{\~n}ados}, E. and {Baughman}, J. and {Beers}, T.~C. and {Bernstein}, R.~A. and {Bitsakis}, T. and {Campillay}, A. and {Hansen}, T.~T. and {Higgs}, C.~R. and {Ji}, A.~P. and {Maravelias}, G. and {Marshall}, J.~L. and {Moni Bidin}, C. and {Prieto}, J.~L. and {Rasmussen}, K.~C. and {Rojas-Bravo}, C. and {Strom}, A.~L. and {Ulloa}, N. and {Vargas-Gonz{\'a}lez}, J. and {Wan}, Z. and {Whitten}, D.~D.},
        title = "{Light curves of the neutron star merger GW170817/SSS17a: Implications for r-process nucleosynthesis}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies, Astrophysics - Solar and Stellar Astrophysics},
         year = 2017,
        month = dec,
       volume = {358},
       number = {6370},
        pages = {1570-1574},
          doi = {10.1126/science.aaq0049},
archivePrefix = {arXiv},
       eprint = {1710.05443},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Sci...358.1570D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{Shappee2017,
       author = {{Shappee}, B.~J. and {Simon}, J.~D. and {Drout}, M.~R. and {Piro}, A.~L. and {Morrell}, N. and {Prieto}, J.~L. and {Kasen}, D. and {Holoien}, T.~W. -S. and {Kollmeier}, J.~A. and {Kelson}, D.~D. and {Coulter}, D.~A. and {Foley}, R.~J. and {Kilpatrick}, C.~D. and {Siebert}, M.~R. and {Madore}, B.~F. and {Murguia-Berthier}, A. and {Pan}, Y. -C. and {Prochaska}, J.~X. and {Ramirez-Ruiz}, E. and {Rest}, A. and {Adams}, C. and {Alatalo}, K. and {Ba{\~n}ados}, E. and {Baughman}, J. and {Bernstein}, R.~A. and {Bitsakis}, T. and {Boutsia}, K. and {Bravo}, J.~R. and {Di Mille}, F. and {Higgs}, C.~R. and {Ji}, A.~P. and {Maravelias}, G. and {Marshall}, J.~L. and {Placco}, V.~M. and {Prieto}, G. and {Wan}, Z.},
        title = "{Early spectra of the gravitational wave source GW170817: Evolution of a neutron star merger}",
      journal = {Science},
     keywords = {ASTRONOMY, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = dec,
       volume = {358},
       number = {6370},
        pages = {1574-1578},
          doi = {10.1126/science.aaq0186},
archivePrefix = {arXiv},
       eprint = {1710.05432},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017Sci...358.1574S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Howlett2020,
       author = {{Howlett}, Cullan and {Davis}, Tamara M.},
        title = "{Standard siren speeds: improving velocities in gravitational-wave measurements of H$_{0}$}",
      journal = {\mnras},
     keywords = {methods: statistical, galaxies: distances and redshifts, galaxies: individual: NGC 4993, cosmological parameters, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = mar,
       volume = {492},
       number = {3},
        pages = {3803-3815},
          doi = {10.1093/mnras/staa049},
archivePrefix = {arXiv},
       eprint = {1909.00587},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.492.3803H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Sadun1991,
       author = {{Sadun}, A.~C. and {Sadun}, L.~A.},
        title = "{Relativistic Dynamics of Expanding Sources}",
      journal = {\apss},
     keywords = {Active Galactic Nuclei, Emission Spectra, Optical Thickness, Quasars, Relativistic Theory, Line Of Sight, Solar Flares, Supernovae, Astrophysics},
         year = 1991,
        month = nov,
       volume = {185},
       number = {1},
        pages = {21-36},
          doi = {10.1007/BF00642703},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1991Ap&SS.185...21S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Mukherjee2021,
       author = {{Mukherjee}, Suvodip and {Lavaux}, Guilhem and {Bouchet}, Fran{\c{c}}ois R. and {Jasche}, Jens and {Wandelt}, Benjamin D. and {Nissanke}, Samaya and {Leclercq}, Florent and {Hotokezaka}, Kenta},
        title = "{Velocity correction for Hubble constant measurements from standard sirens}",
      journal = {\aap},
     keywords = {gravitational waves, cosmological parameters, galaxies: peculiar, cosmology: observations, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = 2021,
        month = feb,
       volume = {646},
          eid = {A65},
        pages = {A65},
          doi = {10.1051/0004-6361/201936724},
archivePrefix = {arXiv},
       eprint = {1909.08627},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021A&A...646A..65M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kourkchi2017,
       author = {{Kourkchi}, Ehsan and {Tully}, R. Brent},
        title = "{Galaxy Groups Within 3500 km s$^{-1}$}",
      journal = {\apj},
     keywords = {dark matter, galaxies: groups: general, galaxies: luminosity function, mass function, Astrophysics - Astrophysics of Galaxies},
         year = 2017,
        month = jul,
       volume = {843},
       number = {1},
          eid = {16},
        pages = {16},
          doi = {10.3847/1538-4357/aa76db},
archivePrefix = {arXiv},
       eprint = {1705.08068},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...843...16K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Nicolaou2020,
       author = {{Nicolaou}, Constantina and {Lahav}, Ofer and {Lemos}, Pablo and {Hartley}, William and {Braden}, Jonathan},
        title = "{The impact of peculiar velocities on the estimation of the Hubble constant from gravitational wave standard sirens}",
      journal = {\mnras},
     keywords = {gravitational waves, Galaxies: peculiar, cosmological parameters, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = 2020,
        month = jun,
       volume = {495},
       number = {1},
        pages = {90-97},
          doi = {10.1093/mnras/staa1120},
archivePrefix = {arXiv},
       eprint = {1909.09609},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.495...90N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hotokezaka2019,
       author = {{Hotokezaka}, K. and {Nakar}, E. and {Gottlieb}, O. and {Nissanke}, S. and {Masuda}, K. and {Hallinan}, G. and {Mooley}, K.~P. and {Deller}, A.~T.},
        title = "{A Hubble constant measurement from superluminal motion of the jet in GW170817}",
      journal = {Nature Astronomy},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
         year = 2019,
        month = jul,
       volume = {3},
        pages = {940-944},
          doi = {10.1038/s41550-019-0820-1},
archivePrefix = {arXiv},
       eprint = {1806.10596},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019NatAs...3..940H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cantiello2018,
       author = {{Cantiello}, Michele and {Jensen}, J.~B. and {Blakeslee}, J.~P. and {Berger}, E. and {Levan}, A.~J. and {Tanvir}, N.~R. and {Raimondo}, G. and {Brocato}, E. and {Alexander}, K.~D. and {Blanchard}, P.~K. and {Branchesi}, M. and {Cano}, Z. and {Chornock}, R. and {Covino}, S. and {Cowperthwaite}, P.~S. and {D'Avanzo}, P. and {Eftekhari}, T. and {Fong}, W. and {Fruchter}, A.~S. and {Grado}, A. and {Hjorth}, J. and {Holz}, D.~E. and {Lyman}, J.~D. and {Mandel}, I. and {Margutti}, R. and {Nicholl}, M. and {Villar}, V.~A. and {Williams}, P.~K.~G.},
        title = "{A Precise Distance to the Host Galaxy of the Binary Neutron Star Merger GW170817 Using Surface Brightness Fluctuations}",
      journal = {\apjl},
     keywords = {galaxies: distances and redshifts, galaxies: fundamental parameters, galaxies: individual: NGC 4993, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2018,
        month = feb,
       volume = {854},
       number = {2},
          eid = {L31},
        pages = {L31},
          doi = {10.3847/2041-8213/aaad64},
archivePrefix = {arXiv},
       eprint = {1801.06080},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...854L..31C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Coughlin2020,
       author = {{Coughlin}, Michael W. and {Antier}, Sarah and {Dietrich}, Tim and {Foley}, Ryan J. and {Heinzel}, Jack and {Bulla}, Mattia and {Christensen}, Nelson and {Coulter}, David A. and {Issa}, Lina and {Khetan}, Nandita},
        title = "{Measuring the Hubble constant with a sample of kilonovae}",
      journal = {Nature Communications},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics, General Relativity and Quantum Cosmology},
         year = 2020,
        month = aug,
       volume = {11},
          eid = {4129},
        pages = {4129},
          doi = {10.1038/s41467-020-17998-5},
archivePrefix = {arXiv},
       eprint = {2008.07420},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020NatCo..11.4129C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Doctor2020,
       author = {{Doctor}, Zoheyr},
        title = "{Thunder and Lightning: Using Neutron-star Mergers as Simultaneous Standard Candles and Sirens to Measure Cosmological Parameters}",
      journal = {\apjl},
     keywords = {1108, 758, 339, 678, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = mar,
       volume = {892},
       number = {1},
          eid = {L16},
        pages = {L16},
          doi = {10.3847/2041-8213/ab7cd8},
archivePrefix = {arXiv},
       eprint = {1912.12218},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...892L..16D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}




@ARTICLE{Chen2018,
       author = {{Chen}, Hsin-Yu and {Fishbach}, Maya and {Holz}, Daniel E.},
        title = "{A two per cent Hubble constant measurement from standard sirens within five years}",
      journal = {Nature},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = oct,
       volume = {562},
       number = {7728},
        pages = {545-547},
          doi = {10.1038/s41586-018-0606-0},
archivePrefix = {arXiv},
       eprint = {1712.06531},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018Natur.562..545C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sapir2013,
       author = {{Sapir}, Nir and {Katz}, Boaz and {Waxman}, Eli},
        title = "{Non-relativistic Radiation Mediated Shock Breakouts. III. Spectral Properties of Supernova Shock Breakout}",
      journal = {\apj},
     keywords = {diffusion, shock waves, supernovae: general, supernovae: individual: SN 2008D, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = sep,
       volume = {774},
       number = {1},
          eid = {79},
        pages = {79},
          doi = {10.1088/0004-637X/774/1/79},
archivePrefix = {arXiv},
       eprint = {1304.6428},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...774...79S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Kim2020,
       author = {{Kim}, Alex G. and {Linder}, Eric V.},
        title = "{Complementarity of peculiar velocity surveys and redshift space distortions for testing gravity}",
      journal = {\prd},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = jan,
       volume = {101},
       number = {2},
          eid = {023516},
        pages = {023516},
          doi = {10.1103/PhysRevD.101.023516},
archivePrefix = {arXiv},
       eprint = {1911.09121},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020PhRvD.101b3516K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hoeflich1996,
       author = {{Hoeflich}, P. and {Wheeler}, J.~C. and {Hines}, D.~C. and {Trammell}, S.~R.},
        title = "{Analysis of the Polarization and Flux Spectra of SN 1993J}",
      journal = {\apj},
     keywords = {POLARIZATION, RADIATIVE TRANSFER, STARS: SUPERNOVAE: GENERAL, STARS: SUPERNOVAE: INDIVIDUAL ALPHANUMERIC: SN 1993J, Astrophysics},
         year = 1996,
        month = mar,
       volume = {459},
        pages = {307},
          doi = {10.1086/176894},
archivePrefix = {arXiv},
       eprint = {astro-ph/9510031},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...459..307H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Bulla2019,
       author = {{Bulla}, M. and {Covino}, S. and {Kyutoku}, K. and {Tanaka}, M. and {Maund}, J.~R. and {Patat}, F. and {Toma}, K. and {Wiersema}, K. and {Bruten}, J. and {Jin}, Z.~P. and {Testa}, V.},
        title = "{The origin of polarization in kilonovae and the case of the gravitational-wave counterpart AT 2017gfo}",
      journal = {Nature Astronomy},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = mar,
       volume = {3},
        pages = {99-106},
          doi = {10.1038/s41550-018-0593-y},
archivePrefix = {arXiv},
       eprint = {1809.04078},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019NatAs...3...99B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}







@phdthesis{Obergaulinger2008a,
	address = {M{\"u}nchen},
	author = {Obergaulinger, Martin},
	date-added = {2018-03-09 01:39:01 +0000},
	date-modified = {2018-03-09 01:39:03 +0000},
	school = {Technische Universit{\"a}t M{\"u}nchen},
	title = {Astrophysical magnetohydrodynamics and radiative transfer},
	type = {Dissertation},
	year = 2008,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBLT2JlcmdhdWxpbmdlci9Bc3Ryb3BoeXNpY2FsIG1hZ25ldG9oeWRyb2R5bmFtaWNzIGFuZCByYWRpYXRpdmUgdHJhbnNmZXIucGRmTxECMAAAAAACMAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0FzdHJvcGh5c2ljYWwgbWFnbiNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAAAQADAAAKIGN1AAAAAAAAAAAAAAAAAA1PYmVyZ2F1bGluZ2VyAAACAGovOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6T2JlcmdhdWxpbmdlcjpBc3Ryb3BoeXNpY2FsIG1hZ25ldG9oeWRyb2R5bmFtaWNzIGFuZCByYWRpYXRpdmUgdHJhbnNmZXIucGRmAA4AfAA9AEEAcwB0AHIAbwBwAGgAeQBzAGkAYwBhAGwAIABtAGEAZwBuAGUAdABvAGgAeQBkAHIAbwBkAHkAbgBhAG0AaQBjAHMAIABhAG4AZAAgAHIAYQBkAGkAYQB0AGkAdgBlACAAdAByAGEAbgBzAGYAZQByAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBoVXNlcnMvb2p1c3QvTmV4dGNsb3VkL1BhcGVycy9PYmVyZ2F1bGluZ2VyL0FzdHJvcGh5c2ljYWwgbWFnbmV0b2h5ZHJvZHluYW1pY3MgYW5kIHJhZGlhdGl2ZSB0cmFuc2Zlci5wZGYAEwABLwAAFQACAAz//wAAAAgADQAaACQAcgAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAKm}}


@article{Just2021i,
	author = {Just, O and Goriely, S and Janka, H-Th and Nagataki, S and Bauswein, A},
	date-added = {2021-11-15 12:38:20 +0100},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {https://academic.oup.com/mnras/article-pdf/509/1/1377/41143986/stab2861.pdf},
	issn = {0035-8711},
	journal = {Monthly Notices of the Royal Astronomical Society},
	month = {10},
	number = {1},
	pages = {1377-1412},
	title = {{Neutrino absorption and other physics dependencies in neutrino-cooled black hole accretion discs}},
	volume = {509},
	year = {2021},
	bdsk-url-1 = {https://doi.org/10.1093/mnras/stab2861}}

@ARTICLE{Ito2021,
       author = {{Ito}, Hirotaka and {Just}, Oliver and {Takei}, Yuki and {Nagataki}, Shigehiro},
        title = "{A Global Numerical Model of the Prompt Emission in Short Gamma-ray Bursts}",
      journal = {\apj},
     keywords = {Gamma-ray bursts, Radiative transfer simulations, 629, 1967, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2021,
        month = sep,
       volume = {918},
       number = {2},
          eid = {59},
        pages = {59},
          doi = {10.3847/1538-4357/ac0cf9},
archivePrefix = {arXiv},
       eprint = {2105.09323},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...918...59I},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Ito2021w,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2021arXiv210509323I},
	archiveprefix = {arXiv},
	author = {{Ito}, Hirotaka and {Just}, Oliver and {Takei}, Yuki and {Nagataki}, Shigehiro},
	date-added = {2021-05-21 08:39:29 +0200},
	date-modified = {2021-05-21 08:39:30 +0200},
	eid = {arXiv:2105.09323},
	eprint = {2105.09323},
	journal = {arXiv e-prints},
	keywords = {Astrophysics - High Energy Astrophysical Phenomena},
	month = may,
	pages = {arXiv:2105.09323},
	primaryclass = {astro-ph.HE},
	title = {{A global numerical model of the prompt emission in short gamma-ray bursts}},
	year = 2021,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxA3SXRvL0EgZ2xvYmFsIG51bWVyaWNhbCBtb2RlbCBvZiB0aGUgcHJvbXB0IGVtaXNzaW9uLnBkZk8RAeoAAAAAAeoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9BIGdsb2JhbCBudW1lcmljYWwjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAEAAwAACiBjdQAAAAAAAAAAAAAAAAADSXRvAAACAFYvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6SXRvOkEgZ2xvYmFsIG51bWVyaWNhbCBtb2RlbCBvZiB0aGUgcHJvbXB0IGVtaXNzaW9uLnBkZgAOAGgAMwBBACAAZwBsAG8AYgBhAGwAIABuAHUAbQBlAHIAaQBjAGEAbAAgAG0AbwBkAGUAbAAgAG8AZgAgAHQAaABlACAAcAByAG8AbQBwAHQAIABlAG0AaQBzAHMAaQBvAG4ALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAFRVc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL0l0by9BIGdsb2JhbCBudW1lcmljYWwgbW9kZWwgb2YgdGhlIHByb21wdCBlbWlzc2lvbi5wZGYAEwABLwAAFQACAAz//wAAAAgADQAaACQAXgAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJM}}

@article{Radice2018,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...869..130R},
	archiveprefix = {arXiv},
	author = {{Radice}, David and {Perego}, Albino and {Hotokezaka}, Kenta and {Fromm}, Steven A. and {Bernuzzi}, Sebastiano and {Roberts}, Luke F.},
	date-added = {2020-01-23 13:17:03 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eid = {130},
	eprint = {1809.11161},
	journal = {\apj},
	keywords = {nuclear reactions, nucleosynthesis, abundances, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
	month = {Dec},
	number = {2},
	pages = {130},
	primaryclass = {astro-ph.HE},
	title = {{Binary Neutron Star Mergers: Mass Ejection, Electromagnetic Counterparts, and Nucleosynthesis}},
	volume = {869},
	year = {2018},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxAsUmFkaWNlL0JpbmFyeSBOZXV0cm9uIFN0YXIgTWVyZ2VycyBNYXNzMS5wZGZPEQG8AAAAAAG8AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fQmluYXJ5IE5ldXRyb24gU3RhI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAABAAMAAAogY3UAAAAAAAAAAAAAAAAABlJhZGljZQACAEsvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6UmFkaWNlOkJpbmFyeSBOZXV0cm9uIFN0YXIgTWVyZ2VycyBNYXNzMS5wZGYAAA4ATAAlAEIAaQBuAGEAcgB5ACAATgBlAHUAdAByAG8AbgAgAFMAdABhAHIAIABNAGUAcgBnAGUAcgBzACAATQBhAHMAcwAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBJVXNlcnMvb2p1c3QvTmV4dGNsb3VkL1BhcGVycy9SYWRpY2UvQmluYXJ5IE5ldXRyb24gU3RhciBNZXJnZXJzIE1hc3MxLnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAUwAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAIT},
	bdsk-url-1 = {https://doi.org/10.3847/1538-4357/aaf054}}


@article{Korobkin2012,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://ads.nao.ac.jp/abs/2012MNRAS.426.1940K},
	archiveprefix = {arXiv},
	author = {{Korobkin}, O. and {Rosswog}, S. and {Arcones}, A. and {Winteler}, C.},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1206.2379},
	journal = {\mnras},
	keywords = {equation of state, gravitation, hydrodynamics, neutrinos, nuclear reactions, nucleosynthesis, abundances},
	month = nov,
	owner = {ojust},
	pages = {1940-1949},
	primaryclass = {astro-ph.SR},
	timestamp = {2013.04.08},
	title = {{On the astrophysical robustness of the neutron star merger r-process}},
	volume = {426},
	year = {2012},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBHS29yb2JraW4vT24gdGhlIGFzdHJvcGh5c2ljYWwgcm9idXN0bmVzcyBvZiB0aGUgbmV1dHJvbiBzdGFyIG1lcmdlci5wZGZPEQIkAAAAAAIkAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fT24gdGhlIGFzdHJvcGh5c2ljI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAABAAMAAAogY3UAAAAAAAAAAAAAAAAACEtvcm9ia2luAAIAZi86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpLb3JvYmtpbjpPbiB0aGUgYXN0cm9waHlzaWNhbCByb2J1c3RuZXNzIG9mIHRoZSBuZXV0cm9uIHN0YXIgbWVyZ2VyLnBkZgAOAH4APgBPAG4AIAB0AGgAZQAgAGEAcwB0AHIAbwBwAGgAeQBzAGkAYwBhAGwAIAByAG8AYgB1AHMAdABuAGUAcwBzACAAbwBmACAAdABoAGUAIABuAGUAdQB0AHIAbwBuACAAcwB0AGEAcgAgAG0AZQByAGcAZQByAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBkVXNlcnMvb2p1c3QvTmV4dGNsb3VkL1BhcGVycy9Lb3JvYmtpbi9PbiB0aGUgYXN0cm9waHlzaWNhbCByb2J1c3RuZXNzIG9mIHRoZSBuZXV0cm9uIHN0YXIgbWVyZ2VyLnBkZgATAAEvAAAVAAIADP//AAAACAANABoAJABuAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAApY=},
	bdsk-url-1 = {http://dx.doi.org/10.1111/j.1365-2966.2012.21859.x}}

@article{Blandford1977,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/1977MNRAS.179..433B},
	author = {{Blandford}, R.~D. and {Znajek}, R.~L.},
	file = {Blandford1977.pdf:Blandford1977.pdf:PDF},
	journal = {\mnras},
	keywords = {BLACK HOLES (ASTRONOMY), ELECTROMAGNETIC FIELDS, ENERGY SOURCES, ROTATING MATTER, ACTIVE GALACTIC NUCLEI, ASTROPHYSICS, ELECTRON-POSITRON PAIRS, PAIR PRODUCTION},
	month = may,
	pages = {433-456},
	title = {{Electromagnetic extraction of energy from Kerr black holes}},
	volume = {179},
	year = {1977}}

@article{Thompson2004,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...611..380T},
	archiveprefix = {arXiv},
	author = {{Thompson}, Todd A. and {Chang}, Philip and {Quataert}, Eliot},
	date-added = {2021-06-15 04:05:50 +0200},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {astro-ph/0401555},
	journal = {\apj},
	keywords = {Gamma Rays: Bursts, Stars: Magnetic Fields, Stars: Neutron, Stars: Winds, Outflows, Stars: Supernovae: General, Astrophysics},
	month = aug,
	number = {1},
	pages = {380-393},
	primaryclass = {astro-ph},
	title = {{Magnetar Spin-Down, Hyperenergetic Supernovae, and Gamma-Ray Bursts}},
	volume = {611},
	year = 2004,
	bdsk-url-1 = {https://doi.org/10.1086/421969}}

@ARTICLE{Rees1967,
       author = {{Rees}, M.~J.},
        title = "{Studies in radio source structure-I. A relativistically expanding model for variable quasi-stellar radio sources}",
      journal = {\mnras},
         year = 1967,
        month = jan,
       volume = {135},
        pages = {345},
          doi = {10.1093/mnras/135.4.345},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1967MNRAS.135..345R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Metzger2018,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...856..101M},
	archiveprefix = {arXiv},
	arxivurl = {http://arxiv.org/abs/1801.04286},
	author = {{Metzger}, B.~D. and {Thompson}, T.~A. and {Quataert}, E.},
	date-added = {2019-07-16 17:13:54 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eid = {101},
	eprint = {1801.04286},
	journal = {\apj},
	keywords = {gravitational waves, magnetohydrodynamics: MHD, nuclear reactions, nucleosynthesis, abundances, stars: magnetic field, stars: neutron, stars: winds, outflows},
	month = apr,
	pages = {101},
	primaryclass = {astro-ph.HE},
	title = {{A Magnetar Origin for the Kilonova Ejecta in GW170817}},
	volume = 856,
	year = 2018,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBCTWV0emdlci9BIE1hZ25ldGFyIE9yaWdpbiBmb3IgdGhlIEtpbG9ub3ZhIEVqZWN0YSBpbiBHVzE3MDgxNzEucGRmTxECFAAAAAACFAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0EgTWFnbmV0YXIgT3JpZ2luICNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAAAQADAAAKIGN1AAAAAAAAAAAAAAAAAAdNZXR6Z2VyAAACAGEvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6TWV0emdlcjpBIE1hZ25ldGFyIE9yaWdpbiBmb3IgdGhlIEtpbG9ub3ZhIEVqZWN0YSBpbiBHVzE3MDgxNzEucGRmAAAOAHYAOgBBACAATQBhAGcAbgBlAHQAYQByACAATwByAGkAZwBpAG4AIABmAG8AcgAgAHQAaABlACAASwBpAGwAbwBuAG8AdgBhACAARQBqAGUAYwB0AGEAIABpAG4AIABHAFcAMQA3ADAAOAAxADcAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAX1VzZXJzL29qdXN0L05leHRjbG91ZC9QYXBlcnMvTWV0emdlci9BIE1hZ25ldGFyIE9yaWdpbiBmb3IgdGhlIEtpbG9ub3ZhIEVqZWN0YSBpbiBHVzE3MDgxNzEucGRmAAATAAEvAAAVAAIADP//AAAACAANABoAJABpAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAoE=},
	bdsk-url-1 = {https://doi.org/10.3847/1538-4357/aab095},
	bdsk-url-2 = {http://arxiv.org/abs/1801.04286},
	bdsk-url-3 = {https://ui.adsabs.harvard.edu/abs/2018ApJ...856..101M}}

@article{Ardevol-Pulpillo2019,
	abstract = {We present a new, computationally efficient, energy-integrated approximation for neutrino effects in hot and dense astrophysical environments such as supernova cores and compact binary mergers and their remnants. Our new method, termed ILEAS for Improved Leakage-Equilibration-Absorption Scheme, improves the lepton number and energy losses of traditional leakage descriptions by a novel prescription of the diffusion time-scale based on a detailed energy integral of the flux-limited diffusion equation. The leakage module is supplemented by a neutrino-equilibration treatment that ensures the proper evolution of the total lepton number and medium plus neutrino energies as well as neutrino-pressure effects in the neutrino-trapping domain. Moreover, we employ a simple and straightforwardly applicable ray-tracing algorithm for including re-absorption of escaping neutrinos especially in the decoupling layer and during the transition to semitransparent conditions. ILEAS is implemented on a three-dimensional (3D) Cartesian grid with a minimum of free and potentially case-dependent parameters and exploits the basic physics constraints that should be fulfilled in the neutrino-opaque and free-streaming limits. We discuss a suite of tests for stationary and time-dependent proto-neutron star models and post-merger black hole-torus configurations, for which 3D ILEAS results are demonstrated to agree with energy-dependent 1D and 2D two-moment (M1) neutrino transport on the level of 10-15 per cent in basic neutrino properties. This also holds for the radial profiles of the neutrino luminosities and the electron fraction. Even neutrino absorption maps around torus-like neutrino sources are qualitatively similar without any fine-tuning, confirming that ILEAS can satisfactorily reproduce local losses and re-absorption of neutrinos as found in sophisticated transport calculations.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/2019MNRAS.485.4754A},
	archiveprefix = {arXiv},
	arxivurl = {http://arxiv.org/abs/1808.00006},
	author = {{Ardevol-Pulpillo}, R. and {Janka}, H.-T. and {Just}, O. and {Bauswein}, A.},
	date-added = {2019-04-12 17:50:59 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1808.00006},
	journal = {\mnras},
	keywords = {gravitational waves, hydrodynamics, neutrinos, stars: neutron},
	month = jun,
	pages = {4754-4789},
	primaryclass = {astro-ph.HE},
	title = {{Improved leakage-equilibration-absorption scheme (ILEAS) for neutrino physics in compact object mergers}},
	volume = 485,
	year = 2019,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBaQXJkZXZvbC1QdWxwaWxsby9JbXByb3ZlZCBsZWFrYWdlLWVxdWlsaWJyYXRpb24tYWJzb3JwdGlvbiBzY2hlbWUgKElMRUFTKSBmb3IgbmV1dHJpbm8ucGRmTxECagAAAAACagACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0ltcHJvdmVkIGxlYWthZ2UtZSNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAAAQADAAAKIGN1AAAAAAAAAAAAAAAAABBBcmRldm9sLVB1bHBpbGxvAAIAeS86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpBcmRldm9sLVB1bHBpbGxvOkltcHJvdmVkIGxlYWthZ2UtZXF1aWxpYnJhdGlvbi1hYnNvcnB0aW9uIHNjaGVtZSAoSUxFQVMpIGZvciBuZXV0cmluby5wZGYAAA4AlABJAEkAbQBwAHIAbwB2AGUAZAAgAGwAZQBhAGsAYQBnAGUALQBlAHEAdQBpAGwAaQBiAHIAYQB0AGkAbwBuAC0AYQBiAHMAbwByAHAAdABpAG8AbgAgAHMAYwBoAGUAbQBlACAAKABJAEwARQBBAFMAKQAgAGYAbwByACAAbgBlAHUAdAByAGkAbgBvAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgB3VXNlcnMvb2p1c3QvTmV4dGNsb3VkL1BhcGVycy9BcmRldm9sLVB1bHBpbGxvL0ltcHJvdmVkIGxlYWthZ2UtZXF1aWxpYnJhdGlvbi1hYnNvcnB0aW9uIHNjaGVtZSAoSUxFQVMpIGZvciBuZXV0cmluby5wZGYAABMAAS8AABUAAgAM//8AAAAIAA0AGgAkAIEAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAAC7w==},
	bdsk-url-1 = {https://doi.org/10.1093/mnras/stz613},
	bdsk-url-2 = {http://arxiv.org/abs/1808.00006},
	bdsk-url-3 = {http://adsabs.harvard.edu/abs/2019MNRAS.485.4754A}}

@article{Fujibayashi2018,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...860...64F},
	archiveprefix = {arXiv},
	author = {{Fujibayashi}, Sho and {Kiuchi}, Kenta and {Nishimura}, Nobuya and {Sekiguchi}, Yuichiro and {Shibata}, Masaru},
	date-added = {2020-01-23 19:02:20 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eid = {64},
	eprint = {1711.02093},
	journal = {\apj},
	keywords = {accretion, accretion disks, neutrinos, relativistic processes, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
	month = {Jun},
	number = {1},
	pages = {64},
	primaryclass = {astro-ph.HE},
	title = {{Mass Ejection from the Remnant of a Binary Neutron Star Merger: Viscous-radiation Hydrodynamics Study}},
	volume = {860},
	year = {2018},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxA6RnVqaWJheWFzaGkvTWFzcyBFamVjdGlvbiBmcm9tIHRoZSBSZW1uYW50IG9mIGEgQmluYXJ5LnBkZk8RAfAAAAAAAfAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9NYXNzIEVqZWN0aW9uIGZyb20jRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAEAAwAACiBjdQAAAAAAAAAAAAAAAAALRnVqaWJheWFzaGkAAAIAWS86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpGdWppYmF5YXNoaTpNYXNzIEVqZWN0aW9uIGZyb20gdGhlIFJlbW5hbnQgb2YgYSBCaW5hcnkucGRmAAAOAF4ALgBNAGEAcwBzACAARQBqAGUAYwB0AGkAbwBuACAAZgByAG8AbQAgAHQAaABlACAAUgBlAG0AbgBhAG4AdAAgAG8AZgAgAGEAIABCAGkAbgBhAHIAeQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAV1VzZXJzL29qdXN0L05leHRjbG91ZC9QYXBlcnMvRnVqaWJheWFzaGkvTWFzcyBFamVjdGlvbiBmcm9tIHRoZSBSZW1uYW50IG9mIGEgQmluYXJ5LnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAYQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJV},
	bdsk-url-1 = {https://doi.org/10.3847/1538-4357/aabafd}}




@article{Foucart2018,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2018PhRvD..98f3007F},
	archiveprefix = {arXiv},
	author = {{Foucart}, F. and {Duez}, M.~D. and {Kidder}, L.~E. and {Nguyen}, R. and {Pfeiffer}, H.~P. and {Scheel}, M.~A.},
	date-added = {2020-01-23 13:14:18 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eid = {063007},
	eprint = {1806.02349},
	journal = {\prd},
	keywords = {Astrophysics - High Energy Astrophysical Phenomena, General Relativity and Quantum Cosmology},
	month = {Sep},
	number = {6},
	pages = {063007},
	primaryclass = {astro-ph.HE},
	title = {{Evaluating radiation transport errors in merger simulations using a Monte Carlo algorithm}},
	volume = {98},
	year = {2018},
	bdsk-url-1 = {https://doi.org/10.1103/PhysRevD.98.063007}}


@article{Fernandez2016a,
	abstract = {The mergers of binaries containing neutron stars and stellar-mass black holes are among the most promising sources for direct detection in gravitational waves by the interferometers Advanced LIGO and Virgo over the next few years. The concurrent detection of electromagnetic emission from these events would greatly enhance the scientific return of these discoveries. We review the state of the art in modeling the electromagnetic signal of neutron star binary mergers across different phases of the merger and multiple wavelengths. We focus on those observables that provide the most sensitive diagnostics of the merger physics and the contribution to the synthesis of rapid neutron capture (r-process) elements in the Galaxy. We also outline expected future developments on the observational and theoretical sides of this rapidly evolving field.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2016ARNPS..66...23F},
	archiveprefix = {arXiv},
	arxivurl = {http://arxiv.org/abs/1512.05435},
	author = {{Fern{\'a}ndez}, R. and {Metzger}, B.~D.},
	date-added = {2019-07-09 12:21:43 +0900},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1512.05435},
	journal = {Annual Review of Nuclear and Particle Science},
	keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics, General Relativity and Quantum Cosmology, Nuclear Theory},
	month = oct,
	pages = {23-45},
	primaryclass = {astro-ph.HE},
	title = {{Electromagnetic Signatures of Neutron Star Mergers in the Advanced LIGO Era}},
	volume = 66,
	year = 2016,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhbxBBAEYAZQByAG4AYQMBAG4AZABlAHoALwBFAGwAZQBjAHQAcgBvAG0AYQBnAG4AZQB0AGkAYwAgAFMAaQBnAG4AYQB0AHUAcgBlAHMAIABvAGYAIABOAGUAdQB0AHIAbwBuACAAUwB0AGEAcgAgAE0AZQByAGcAZQByAHMALgBwAGQAZk8RAg4AAAAAAg4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9FbGVjdHJvbWFnbmV0aWMgU2kjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAEAAwAACiBjdQAAAAAAAAAAAAAAAAAJRmVyboduZGV6AAACAGEvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6RmVybmHMgW5kZXo6RWxlY3Ryb21hZ25ldGljIFNpZ25hdHVyZXMgb2YgTmV1dHJvbiBTdGFyIE1lcmdlcnMucGRmAAAOAG4ANgBFAGwAZQBjAHQAcgBvAG0AYQBnAG4AZQB0AGkAYwAgAFMAaQBnAG4AYQB0AHUAcgBlAHMAIABvAGYAIABOAGUAdQB0AHIAbwBuACAAUwB0AGEAcgAgAE0AZQByAGcAZQByAHMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAF9Vc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL0Zlcm5hzIFuZGV6L0VsZWN0cm9tYWduZXRpYyBTaWduYXR1cmVzIG9mIE5ldXRyb24gU3RhciBNZXJnZXJzLnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAqQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAK7},
	bdsk-url-1 = {https://doi.org/10.1146/annurev-nucl-102115-044819},
	bdsk-url-2 = {http://arxiv.org/abs/1512.05435},
	bdsk-url-3 = {https://ui.adsabs.harvard.edu/abs/2016ARNPS..66...23F},
	bdsk-url-4 = {http://adsabs.harvard.edu/abs/2015arXiv151205435F}}



@article{Wu2017,
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {https://ui.adsabs.harvard.edu/abs/2017PhRvD..95j3007W},
	archiveprefix = {arXiv},
	author = {{Wu}, Meng-Ru and {Tamborra}, Irene},
	date-added = {2021-12-18 20:55:00 +0100},
	date-modified = {2021-12-18 20:55:01 +0100},
	doi = {10.1103/PhysRevD.95.103007},
	eid = {103007},
	eprint = {1701.06580},
	journal = {\prd},
	keywords = {Astrophysics - High Energy Astrophysical Phenomena, High Energy Physics - Phenomenology, Nuclear Theory},
	month = may,
	number = {10},
	pages = {103007},
	primaryclass = {astro-ph.HE},
	title = {{Fast neutrino conversions: Ubiquitous in compact binary merger remnants}},
	volume = {95},
	year = 2017,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxA2V3UvRmFzdCBuZXV0cmlubyBjb252ZXJzaW9ucyBVYmlxdWl0b3VzIGluIGNvbXBhY3QucGRmTxEB6AAAAAAB6AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0Zhc3QgbmV1dHJpbm8gY29udiNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAAAQADAAAKIGN1AAAAAAAAAAAAAAAAAAJXdQACAFUvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6V3U6RmFzdCBuZXV0cmlubyBjb252ZXJzaW9ucyBVYmlxdWl0b3VzIGluIGNvbXBhY3QucGRmAAAOAGgAMwBGAGEAcwB0ACAAbgBlAHUAdAByAGkAbgBvACAAYwBvAG4AdgBlAHIAcwBpAG8AbgBzACAAVQBiAGkAcQB1AGkAdABvAHUAcwAgAGkAbgAgAGMAbwBtAHAAYQBjAHQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAFNVc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL1d1L0Zhc3QgbmV1dHJpbm8gY29udmVyc2lvbnMgVWJpcXVpdG91cyBpbiBjb21wYWN0LnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAXQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJJ},
	bdsk-url-1 = {https://doi.org/10.1103/PhysRevD.95.103007}}

@article{Perego2014a,
	abstract = {We present a detailed, three-dimensional hydrodynamic study of the
	neutrino-driven winds emerging from the remnant of a neutron star
	merger. Our simulations are performed with the Newtonian, Eulerian
	code FISH, augmented by a detailed, spectral neutrino leakage scheme
	that accounts for neutrino absorption. Consistent with earlier two-dimensional
	studies, a strong baryonic wind is blown out along the original binary
	rotation axis within ?100 ms. From this model, we compute a lower
	limit on the expelled mass of 3.5 ? 10-3 M?, relevant for heavy element
	nucleosynthesis. Because of stronger neutrino irradiation, the polar
	regions show substantially larger electron fractions than those at
	lower latitudes. The polar ejecta produce interesting r-process contributions
	from A ? 80 to about 130, while the more neutron-rich, lower latitude
	parts produce elements up to the third r-process peak near A ? 195.
	We calculate the properties of electromagnetic transients powered
	by the radioactivity in the wind, in addition to the `macronova'
	transient stemming from the dynamic ejecta. The polar regions produce
	ultraviolet/optical transients reaching luminosities up to 1041 erg
	s-1, which peak around 1 d in optical and 0.3 d in bolometric luminosity.
	The lower latitude regions, due to their contamination with high-opacity
	heavy elements, produce dimmer and more red signals, peaking after
	?2 d in optical and infrared.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.443.3134P},
	archiveprefix = {arXiv},
	author = {{Perego}, A. and {Rosswog}, S. and {Cabez{\'o}n}, R.~M. and {Korobkin}, O. and {K{\"a}ppeli}, R. and {Arcones}, A. and {Liebend{\"o}rfer}, M.},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1405.6730},
	journal = {\mnras},
	keywords = {accretion, accretion discs, dense matter, hydrodynamics, neutrinos, stars: neutron},
	month = oct,
	owner = {ojust},
	pages = {3134-3156},
	primaryclass = {astro-ph.HE},
	timestamp = {2014.08.20},
	title = {{Neutrino-driven winds from neutron star merger remnants}},
	volume = {443},
	year = {2014},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxAyUGVyZWdvL05ldXRyaW5vLWRyaXZlbiB3aW5kcyBmcm9tIG5ldXRyb24gc3Rhci5wZGZPEQHUAAAAAAHUAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fTmV1dHJpbm8tZHJpdmVuIHdpI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAABAAMAAAogY3UAAAAAAAAAAAAAAAAABlBlcmVnbwACAFEvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6UGVyZWdvOk5ldXRyaW5vLWRyaXZlbiB3aW5kcyBmcm9tIG5ldXRyb24gc3Rhci5wZGYAAA4AWAArAE4AZQB1AHQAcgBpAG4AbwAtAGQAcgBpAHYAZQBuACAAdwBpAG4AZABzACAAZgByAG8AbQAgAG4AZQB1AHQAcgBvAG4AIABzAHQAYQByAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBPVXNlcnMvb2p1c3QvTmV4dGNsb3VkL1BhcGVycy9QZXJlZ28vTmV1dHJpbm8tZHJpdmVuIHdpbmRzIGZyb20gbmV1dHJvbiBzdGFyLnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAWQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAIx},
	bdsk-url-1 = {http://dx.doi.org/10.1093/mnras/stu1352}}


@article{Metzger2014,
	abstract = {Mergers of binary neutron stars usually result in the formation of
	a hypermassive neutron star (HMNS). Whether and when this remnant
	collapses to a black hole (BH) depends primarily on the equation
	of state and on angular momentum transport processes, both of which
	are uncertain. Here, we show that the lifetime of the merger remnant
	may be directly imprinted in the radioactively powered kilonova emission
	following the merger. We employ axisymmetric, time-dependent hydrodynamic
	simulations of remnant accretion discs orbiting an HMNS of variable
	lifetime, and characterize the effect of this delay to BH formation
	on the disc wind ejecta. When BH formation is relatively prompt (?100
	ms), outflows from the disc are sufficiently neutron rich to form
	heavy r-process elements, resulting in ?week-long emission with a
	spectral peak in the near-infrared (NIR), similar to that produced
	by the dynamical ejecta. In contrast, delayed BH formation allows
	neutrinos from the HMNS to raise the electron fraction in the polar
	direction to values such that potentially Lanthanide-free outflows
	are generated. The lower opacity would produce a brighter, bluer,
	and shorter-lived ? day-long emission (a `blue bump') prior to the
	late NIR peak from the dynamical ejecta and equatorial wind. This
	new diagnostic of BH formation should be useful for events with a
	signal to noise lower than that required for direct detection of
	gravitational waveform signatures.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.441.3444M},
	archiveprefix = {arXiv},
	author = {{Metzger}, B.~D. and {Fern{\'a}ndez}, R.},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1402.4803},
	journal = {\mnras},
	keywords = {accretion, accretion discs, dense matter, gravitational waves, hydrodynamics, neutrinos, nuclear reactions, nucleosynthesis, abundances},
	month = jul,
	owner = {ojust},
	pages = {3444-3453},
	primaryclass = {astro-ph.HE},
	timestamp = {2014.06.09},
	title = {{Red or blue? A potential kilonova imprint of the delay until black hole formation following a neutron star merger}},
	volume = {441},
	year = {2014},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBBTWV0emdlci9SZWQgb3IgYmx1ZSBBIHBvdGVudGlhbCBraWxvbm92YSBpbXByaW50IG9mIHRoZSBkZWxheS5wZGZPEQIOAAAAAAIOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fUmVkIG9yIGJsdWUgQSBwb3RlI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAABAAMAAAogY3UAAAAAAAAAAAAAAAAAB01ldHpnZXIAAAIAYC86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpNZXR6Z2VyOlJlZCBvciBibHVlIEEgcG90ZW50aWFsIGtpbG9ub3ZhIGltcHJpbnQgb2YgdGhlIGRlbGF5LnBkZgAOAHQAOQBSAGUAZAAgAG8AcgAgAGIAbAB1AGUAIABBACAAcABvAHQAZQBuAHQAaQBhAGwAIABrAGkAbABvAG4AbwB2AGEAIABpAG0AcAByAGkAbgB0ACAAbwBmACAAdABoAGUAIABkAGUAbABhAHkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAF5Vc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL01ldHpnZXIvUmVkIG9yIGJsdWUgQSBwb3RlbnRpYWwga2lsb25vdmEgaW1wcmludCBvZiB0aGUgZGVsYXkucGRmABMAAS8AABUAAgAM//8AAAAIAA0AGgAkAGgAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACeg==},
	bdsk-url-1 = {http://dx.doi.org/10.1093/mnras/stu802}}


@article{Just2015,
	abstract = {We present the first comprehensive study of r-process element nucleosynthesis in the ejecta of compact binary mergers (CBMs) and their relic black hole (BH)-torus systems. The evolution of the BH-accretion tori is simulated for seconds with a Newtonian hydrodynamics code including viscosity effects, pseudo-Newtonian gravity for rotating BHs, and an energy-dependent two-moment closure scheme for the transport of electron neutrinos and antineutrinos. The investigated cases are guided by relativistic double neutron star (NS-NS) and NS-BH merger models, producing ˜3-6 M&sun; BHs with rotation parameters of ABH ˜ 0.8 and tori of 0.03-0.3 M&sun;. Our nucleosynthesis analysis includes the dynamical (prompt) ejecta expelled during the CBM phase and the neutrino and viscously driven outflows of the relic BH-torus systems. While typically ˜20-25 per cent of the initial accretion-torus mass are lost by viscously driven outflows, neutrino-powered winds contribute at most another ˜1 per cent, but neutrino heating enhances the viscous ejecta significantly. Since BH-torus ejecta possess a wide distribution of electron fractions (0.1-0.6) and entropies, they produce heavy elements from A ˜ 80 up to the actinides, with relative contributions of A ≳ 130 nuclei being subdominant and sensitively dependent on BH and torus masses and the exact treatment of shear viscosity. The combined ejecta of CBM and BH-torus phases can reproduce the solar abundances amazingly well for A ≳ 90. Varying contributions of the torus ejecta might account for observed variations of lighter elements with 40 <= Z <= 56 relative to heavier ones, and a considerable reduction of the prompt ejecta compared to the torus ejecta, e.g. in highly asymmetric NS-BH mergers, might explain the composition of heavy-element deficient stars.},
	adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.448..541J},
	archiveprefix = {arXiv},
	arxivurl = {http://arxiv.org/abs/1406.2687},
	author = {{Just}, O. and {Bauswein}, A. and {Pulpillo}, R.~A. and {Goriely}, S. and {Janka}, H.-T.},
	date-added = {2017-10-15 12:33:50 +0000},
	date-modified = {2021-12-01 21:42:22 +0100},
	eprint = {1406.2687},
	file = {Just2015a.pdf:Just2015a.pdf:PDF},
	journal = {\mnras},
	keywords = {accretion, accretion discs, hydrodynamics, neutrinos, nuclear reactions, nucleosynthesis, abundances, stars: neutron},
	month = mar,
	pages = {541-567},
	primaryclass = {astro-ph.SR},
	title = {{Comprehensive nucleosynthesis analysis for ejecta of compact binary mergers}},
	volume = 448,
	year = 2015,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBGSnVzdC9Db21wcmVoZW5zaXZlIG51Y2xlb3N5bnRoZXNpcyBhbmFseXNpcyBmb3IgZWplY3RhIG9mIGNvbXBhY3QwLnBkZk8RAiYAAAAAAiYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9Db21wcmVoZW5zaXZlIG51Y2wjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAEAAwAACiBjdQAAAAAAAAAAAAAAAAAESnVzdAACAGUvOlVzZXJzOm9qdXN0Ok5leHRjbG91ZDpQYXBlcnM6SnVzdDpDb21wcmVoZW5zaXZlIG51Y2xlb3N5bnRoZXNpcyBhbmFseXNpcyBmb3IgZWplY3RhIG9mIGNvbXBhY3QwLnBkZgAADgCEAEEAQwBvAG0AcAByAGUAaABlAG4AcwBpAHYAZQAgAG4AdQBjAGwAZQBvAHMAeQBuAHQAaABlAHMAaQBzACAAYQBuAGEAbAB5AHMAaQBzACAAZgBvAHIAIABlAGoAZQBjAHQAYQAgAG8AZgAgAGMAbwBtAHAAYQBjAHQAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAY1VzZXJzL29qdXN0L05leHRjbG91ZC9QYXBlcnMvSnVzdC9Db21wcmVoZW5zaXZlIG51Y2xlb3N5bnRoZXNpcyBhbmFseXNpcyBmb3IgZWplY3RhIG9mIGNvbXBhY3QwLnBkZgAAEwABLwAAFQACAAz//wAAAAgADQAaACQAbQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAKX},
	bdsk-file-2 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBFSnVzdC9Db21wcmVoZW5zaXZlIG51Y2xlb3N5bnRoZXNpcyBhbmFseXNpcyBmb3IgZWplY3RhIG9mIGNvbXBhY3QucGRmTxECIAAAAAACIAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0NvbXByZWhlbnNpdmUgbnVjbCNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAAAQADAAAKIGN1AAAAAAAAAAAAAAAAAARKdXN0AAIAZC86VXNlcnM6b2p1c3Q6TmV4dGNsb3VkOlBhcGVyczpKdXN0OkNvbXByZWhlbnNpdmUgbnVjbGVvc3ludGhlc2lzIGFuYWx5c2lzIGZvciBlamVjdGEgb2YgY29tcGFjdC5wZGYADgCCAEAAQwBvAG0AcAByAGUAaABlAG4AcwBpAHYAZQAgAG4AdQBjAGwAZQBvAHMAeQBuAHQAaABlAHMAaQBzACAAYQBuAGEAbAB5AHMAaQBzACAAZgBvAHIAIABlAGoAZQBjAHQAYQAgAG8AZgAgAGMAbwBtAHAAYQBjAHQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAGJVc2Vycy9vanVzdC9OZXh0Y2xvdWQvUGFwZXJzL0p1c3QvQ29tcHJlaGVuc2l2ZSBudWNsZW9zeW50aGVzaXMgYW5hbHlzaXMgZm9yIGVqZWN0YSBvZiBjb21wYWN0LnBkZgATAAEvAAAVAAIADP//AAAACAANABoAJABsAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAApA=},
	bdsk-url-1 = {http://dx.doi.org/10.1093/mnras/stv009},
	bdsk-url-2 = {http://arxiv.org/abs/1406.2687},
	bdsk-url-3 = {http://adsabs.harvard.edu/abs/2015MNRAS.448..541J}}

